Classification of Blazar Candidates of Uncertain Type from the Fermi LAT 8-Year Source Catalog with an Artificial Neural Network

The Fermi Large Area Telescope (LAT) has detected more than 5000 gamma-ray sources in its first 8 years of operation. More than 3000 of them are blazars. About 60 per cent of the Fermi-LAT blazars are classified as BL Lacertae objects (BL Lacs) or Flat Spectrum Radio Quasars (FSRQs), while the rest remain of uncertain type. The goal of this study was to classify those blazars of uncertain type, using a supervised machine learning method based on an artificial neural network, by comparing their properties to those of known gamma-ray sources. Probabilities for each of 1329 uncertain blazars to be a BL Lac or FSRQ are obtained. Using 90 per cent precision metric, 801 can be classified as BL Lacs and 406 as FSRQs while 122 still remain unclassified. This approach is of interest because it gives a fast preliminary classification of uncertain blazars. We also explored how different selections of training and testing samples affect the classification and discuss the meaning of network outputs.

==> online_table.txt <==
#Properties of 1329 BCUs present in the 4FGL catalog
#Sources are sorted by increasing BL Lac probability (Lb)
#
#1st column: BCU names in Fermi-LAT 4FGL catalog
#2nd column: Galactic latitude (deg)
#3rd column: Galactic longitude (deg)
#4th column: BL Lac probability (Lb)
#5th column: lower limit for error interval of Lb
#6th column: upper limit for error interval of Lb
#
#	1st		2nd		3rd		4th	5th	6th
4FGL_J2313.5+3945	-19.333		103.220		0.000	0.000	0.000
4FGL_J0827.6-3735	0.532		256.580		0.000	0.000	0.000
4FGL_J1830.2-4443	-15.209		350.086		0.001	0.000	0.001
4FGL_J2025.3+3341	-2.415		73.129		0.001	0.000	0.002
4FGL_J1632.8-1048	24.303		5.373		0.001	0.001	0.002
4FGL_J0327.5-1805	-53.011		207.173		0.002	0.001	0.003
4FGL_J1254.9-7141	-8.823		303.208		0.002	0.000	0.003
4FGL_J1706.1+1000	27.895		30.050		0.002	0.000	0.003
4FGL_J0610.7+1656	-1.009		193.264		0.002	0.001	0.003
4FGL_J1508.5-4951	7.206		324.402		0.003	0.002	0.004
4FGL_J0242.3+5216	-6.964		139.602		0.003	0.002	0.004
4FGL_J0751.0-5131	-12.389		264.943		0.003	0.001	0.005
4FGL_J0922.7-3959	7.194		265.346		0.003	0.002	0.005
4FGL_J0429.0-0006	-31.261		194.949		0.003	0.000	0.005
4FGL_J0427.3-3900	-43.934		242.173		0.003	0.002	0.004
4FGL_J1742.4-1518	7.711		11.296		0.003	0.002	0.005
4FGL_J0732.7-4638	-12.835		259.090		0.004	0.002	0.006
4FGL_J0825.9-3218	3.307		252.066		0.004	0.002	0.006
4FGL_J2130.4-4241	-46.669		358.382		0.004	0.000	0.004
4FGL_J2149.1+6104	5.607		102.622		0.005	0.002	0.007
4FGL_J0616.7-1049	-12.568		218.783		0.005	0.003	0.008
4FGL_J1949.4+1247	-6.690		51.028		0.005	0.001	0.007
4FGL_J0923.5+3852	45.480		183.936		0.006	0.003	0.009
4FGL_J0030.6-0212	-64.579		110.743		0.006	0.003	0.008
4FGL_J1916.7-1516	-12.392		21.947		0.006	0.003	0.009
4FGL_J1352.7-2742	33.224		319.182		0.006	0.003	0.008
4FGL_J1753.6-5014	-12.034		342.222		0.006	0.003	0.008
4FGL_J0823.7-4838	-6.410		265.221		0.006	0.004	0.008
4FGL_J0133.1-5201	-63.902		288.256		0.006	0.004	0.009
4FGL_J0041.3+6052	-1.970		121.707		0.006	0.002	0.011
4FGL_J0545.0+0613	-11.723		199.589		0.007	0.000	0.003
4FGL_J0902.5-4801	-0.953		268.713		0.007	0.004	0.010
4FGL_J0740.0-0753	7.068		225.589		0.007	0.002	0.011
4FGL_J0449.6+3027	-9.059		171.739		0.008	0.004	0.011
4FGL_J1509.8-2906	24.723		336.041		0.008	0.006	0.010
4FGL_J0358.6+0634	-33.569		183.299		0.008	0.004	0.012
4FGL_J1751.6+2921	25.071		54.554		0.009	0.005	0.012
4FGL_J0303.4-5232	-54.676		267.963		0.009	0.004	0.013
4FGL_J0904.5-3513	7.809		259.360		0.009	0.006	0.011
4FGL_J0608.9-5456	-27.871		263.242		0.009	0.005	0.012
4FGL_J2140.5-6731	-40.562		324.796		0.009	0.001	0.016
4FGL_J1304.0-5539	7.177		304.720		0.010	0.005	0.014
4FGL_J2000.0+4214	6.447		77.536		0.010	0.002	0.016
4FGL_J1503.6-6427	-5.145		316.592		0.010	0.006	0.013
4FGL_J0304.5+6821	8.591		134.745		0.010	0.007	0.013
4FGL_J0038.7-0204	-64.761		115.486		0.010	0.000	0.014
4FGL_J0250.2-8224	-33.653		298.417		0.010	0.007	0.014
4FGL_J1139.0+4033	69.917		166.341		0.010	0.007	0.015
4FGL_J2243.8-2510	-61.372		29.562		0.011	0.006	0.015
4FGL_J0218.9+3643	-22.915		141.863		0.011	0.007	0.014
4FGL_J1728.6-7448	-20.950		318.154		0.011	0.004	0.018
4FGL_J0526.7+4254	4.309		166.159		0.011	0.007	0.015
4FGL_J1720.0-5101	-7.884		338.757		0.012	0.005	0.018
4FGL_J0054.4+8627	23.582		122.982		0.012	0.005	0.019
4FGL_J1435.9-8348	-21.533		305.861		0.012	0.004	0.019
4FGL_J0330.6+4659	-7.650		149.071		0.012	0.007	0.016
4FGL_J0552.8+0313	-11.472		203.224		0.013	0.006	0.018
4FGL_J0035.8+6131	-1.292		121.077		0.013	0.009	0.017
4FGL_J2149.7+1917	-26.045		74.495		0.013	0.008	0.017
4FGL_J0904.0+2724	39.936		198.719		0.013	0.006	0.021
4FGL_J0214.9-3722	-69.647		248.403		0.014	0.000	0.016
4FGL_J1941.7+7218	22.057		104.269		0.014	0.009	0.019
4FGL_J0940.7-6105	-6.282		281.852		0.014	0.007	0.021
4FGL_J0225.1-2604	-69.060		215.403		0.014	0.008	0.019
4FGL_J2325.9+6206	0.872		113.118		0.014	0.010	0.019
4FGL_J0319.9-3821	-57.068		242.378		0.015	0.000	0.024
4FGL_J1649.6+0411	28.895		22.041		0.015	0.005	0.026
4FGL_J0450.3-4419	-39.766		249.439		0.015	0.011	0.019
4FGL_J1710.3-3943	0.043		347.005		0.015	0.009	0.021
4FGL_J1330.2-7003	-7.438		306.255		0.016	0.010	0.022
4FGL_J2143.0-5501	-46.128		340.220		0.016	0.000	0.005
4FGL_J1454.0+4927	57.577		84.740		0.016	0.005	0.025
4FGL_J1734.0+0805	20.861		31.442		0.016	0.007	0.026
4FGL_J1644.5-4602	-0.203		339.119		0.017	0.006	0.024
4FGL_J0900.6-7408	-17.978		288.882		0.017	0.010	0.025
4FGL_J0555.1+0304	-11.058		203.640		0.018	0.011	0.025
4FGL_J1919.2+0618	-3.266		41.730		0.018	0.000	0.009
4FGL_J0728.0+6735	28.397		148.253		0.019	0.008	0.029
4FGL_J0911.0-5047	-1.809		271.686		0.019	0.012	0.025
4FGL_J0354.4+4643	-5.380		152.484		0.019	0.013	0.025
4FGL_J2155.3+6602	9.019		106.325		0.019	0.013	0.026
4FGL_J2057.4-0723	-31.314		41.125		0.019	0.013	0.027
4FGL_J0322.4+6606	7.582		137.418		0.019	0.012	0.027
4FGL_J2106.9+2455	-14.933		71.751		0.019	0.004	0.029
4FGL_J1535.8-4730	6.707		329.489		0.020	0.014	0.025
4FGL_J1555.2-4149	9.026		335.780		0.020	0.014	0.026
4FGL_J1101.3+7017	44.059		135.449		0.020	0.014	0.026
4FGL_J2056.5-0202	-28.558		46.430		0.020	0.011	0.029
4FGL_J1147.2-2627	34.227		285.516		0.020	0.014	0.026
4FGL_J2056.4-4904	-40.322		350.196		0.020	0.007	0.031
4FGL_J1738.8-3418	-1.615		354.678		0.021	0.014	0.026
4FGL_J1824.5+0107	6.506		30.856		0.021	0.015	0.026
4FGL_J1704.1+7647	32.390		108.959		0.021	0.016	0.026
4FGL_J0244.7+1316	-41.123		160.751		0.021	0.008	0.033
4FGL_J0748.0-1638	4.462		234.203		0.021	0.016	0.027
4FGL_J1047.2-5517	3.396		285.818		0.021	0.016	0.027
4FGL_J1047.8-6216	-2.771		289.093		0.021	0.015	0.028
4FGL_J2331.1-1653	-68.804		57.634		0.022	0.004	0.035
4FGL_J0348.8+4610	-6.415		152.091		0.022	0.007	0.037
4FGL_J2159.8-4751	-50.858		349.285		0.023	0.010	0.036
4FGL_J0509.1+1943	-11.996		183.161		0.023	0.013	0.035
4FGL_J1329.0-5607	6.368		308.193		0.024	0.018	0.030
4FGL_J2339.6+0242	-55.501		89.999		0.025	0.014	0.034
4FGL_J1701.0+6613	35.698		96.833		0.025	0.016	0.033
4FGL_J0036.9+1832	-44.194		118.135		0.025	0.013	0.036
4FGL_J0741.2-5140	-13.812		264.354		0.025	0.009	0.041
4FGL_J0851.9-5229	-5.149		271.017		0.026	0.017	0.034
4FGL_J0611.6-2712	-20.198		233.974		0.027	0.019	0.036
4FGL_J0742.9-5242	-14.035		265.424		0.028	0.014	0.039
4FGL_J1547.9-6403	-7.499		320.830		0.028	0.015	0.043
4FGL_J1446.3+3111	64.656		49.066		0.028	0.013	0.044
4FGL_J1150.6-4823	13.262		292.630		0.028	0.000	0.048
4FGL_J1636.9-4103	4.126		341.945		0.028	0.021	0.036
4FGL_J0912.2-2751	13.920		254.836		0.029	0.011	0.050
4FGL_J1829.1+2729	16.697		55.757		0.029	0.020	0.038
4FGL_J2203.6+6751	9.951		108.107		0.030	0.015	0.047
4FGL_J2211.2-1325	-50.225		44.932		0.030	0.016	0.044
4FGL_J1930.3+0911	-4.332		45.578		0.030	0.011	0.047
4FGL_J0226.3-1845	-66.657		196.965		0.031	0.011	0.047
4FGL_J1302.3+6901	48.064		121.471		0.031	0.006	0.061
4FGL_J1130.8+1016	64.621		250.703		0.031	0.020	0.044
4FGL_J0733.7+0205	10.365		215.915		0.032	0.009	0.050
4FGL_J0636.5+7138	24.495		143.131		0.033	0.013	0.045
4FGL_J2250.4+1748	-36.336		86.402		0.033	0.021	0.044
4FGL_J1617.2-2535	17.640		350.684		0.034	0.018	0.053
4FGL_J0945.2+5200	47.406		164.251		0.035	0.014	0.055
4FGL_J0519.0+0851	-15.936		193.887		0.035	0.025	0.043
4FGL_J1101.5+3904	64.210		178.364		0.035	0.021	0.049
4FGL_J1837.3+1052	8.040		41.083		0.036	0.026	0.045
4FGL_J1400.6-5605	5.490		312.525		0.036	0.025	0.045
4FGL_J1621.7-1103	26.324		3.331		0.036	0.017	0.053
4FGL_J0620.5-2512	-17.598		232.786		0.036	0.019	0.055
4FGL_J0023.7-6820	-48.582		306.789		0.037	0.025	0.048
4FGL_J0045.1-3706	-79.934		310.095		0.037	0.028	0.047
4FGL_J2327.5-3259	-70.962		9.938		0.038	0.018	0.055
4FGL_J2007.2-1433	-23.225		27.911		0.038	0.000	0.039
4FGL_J1627.4-3301	10.961		346.625		0.038	0.022	0.054
4FGL_J0542.4+3547	3.011		173.809		0.038	0.027	0.050
4FGL_J0542.9-0913	-19.369		213.547		0.039	0.030	0.046
4FGL_J1224.7-8313	-20.397		302.096		0.039	0.031	0.048
4FGL_J0647.8+4527	18.373		170.572		0.039	0.029	0.053
4FGL_J1027.2+7427	39.211		134.678		0.041	0.031	0.051
4FGL_J0047.1-6203	-55.069		303.818		0.041	0.014	0.065
4FGL_J0746.5+2730	23.485		192.850		0.041	0.029	0.053
4FGL_J2318.2+1915	-38.410		94.468		0.041	0.028	0.054
4FGL_J1136.3-0501	53.071		270.669		0.041	0.018	0.068
4FGL_J1311.8+2057	82.268		341.093		0.041	0.005	0.068
4FGL_J0623.7-3348	-20.048		241.528		0.041	0.023	0.060
4FGL_J0805.1+7744	30.352		136.428		0.042	0.028	0.055
4FGL_J2141.7-6410	-42.276		328.623		0.044	0.030	0.058
4FGL_J2311.7+2604	-31.627		96.534		0.044	0.028	0.058
4FGL_J0650.2-1636	-7.733		227.670		0.044	0.032	0.056
4FGL_J0855.4-0714	23.410		235.031		0.045	0.024	0.067
4FGL_J0931.2-8533	-24.230		299.203		0.045	0.034	0.055
4FGL_J1825.1-5231	-17.457		342.245		0.045	0.033	0.058
4FGL_J1330.7+2933	81.015		50.887		0.046	0.014	0.077
4FGL_J0521.8-3848	-33.361		243.313		0.046	0.032	0.060
4FGL_J1241.3+4236	74.387		129.834		0.047	0.000	0.065
4FGL_J2117.4+6159	8.854		100.475		0.048	0.014	0.077
4FGL_J2313.9-4501	-63.585		343.895		0.048	0.031	0.067
4FGL_J0614.8+6136	19.507		152.803		0.048	0.029	0.067
4FGL_J0033.9+3858	-23.774		119.215		0.048	0.028	0.068
4FGL_J1308.4-6706	-4.291		304.589		0.049	0.030	0.063
4FGL_J2049.9+1002	-20.709		56.705		0.050	0.038	0.062
4FGL_J1624.9-4210	5.012		339.588		0.050	0.029	0.069
4FGL_J0638.7+5658	20.825		158.534		0.051	0.020	0.080
4FGL_J0807.7-1206	10.880		232.712		0.052	0.038	0.065
4FGL_J2118.2+5752	5.931		97.543		0.052	0.042	0.061
4FGL_J0516.1-7240	-32.843		284.005		0.052	0.032	0.071
4FGL_J2052.2-5533	-38.998		341.897		0.054	0.039	0.070
4FGL_J0143.1-3622	-75.665		256.252		0.054	0.032	0.076
4FGL_J1912.0+1612	2.886		49.675		0.054	0.033	0.077
4FGL_J1514.8-0949	39.273		351.140		0.054	0.036	0.075
4FGL_J1738.0+8717	27.953		120.015		0.054	0.000	0.077
4FGL_J0032.3-5522	-61.549		308.639		0.054	0.025	0.080
4FGL_J0014.9+3212	-30.022		114.010		0.055	0.027	0.085
4FGL_J0816.7-2420	6.143		244.329		0.055	0.043	0.066
4FGL_J1104.9+5748	54.074		146.939		0.055	0.027	0.080
4FGL_J0620.3+3804	10.743		175.474		0.055	0.040	0.070
4FGL_J2232.3+6246	4.070		107.773		0.055	0.028	0.082
4FGL_J1758.7-1621	3.798		12.377		0.055	0.024	0.085
4FGL_J1049.8+1429	59.019		230.835		0.056	0.019	0.086
4FGL_J1627.3+4758	43.552		74.593		0.056	0.022	0.091
4FGL_J2133.6+1439	-26.391		67.796		0.057	0.022	0.087
4FGL_J1333.0-6626	-3.903		307.082		0.058	0.014	0.104
4FGL_J1412.9+5018	62.096		94.550		0.058	0.031	0.085
4FGL_J2133.0+2610	-18.444		76.834		0.058	0.033	0.084
4FGL_J0704.8+4907	22.261		167.827		0.059	0.039	0.080
4FGL_J1211.6-2735	34.454		292.220		0.060	0.044	0.076
4FGL_J1823.3-3720	-10.963		356.424		0.060	0.000	0.089
4FGL_J1424.8-6808	-6.841		311.479		0.060	0.045	0.075
4FGL_J0829.7-5856	-11.516		274.326		0.060	0.019	0.092
4FGL_J1315.9-6349	-1.086		305.633		0.061	0.047	0.077
4FGL_J0922.6+0434	35.466		227.699		0.062	0.045	0.078
4FGL_J1728.5-7303	-20.145		319.811		0.062	0.022	0.096
4FGL_J0922.6+4454	45.091		175.363		0.062	0.023	0.102
4FGL_J1648.2+4232	40.086		67.119		0.063	0.049	0.076
4FGL_J0720.0-3507	-9.892		247.463		0.063	0.038	0.089
4FGL_J1727.2+0644	21.781		29.342		0.063	0.028	0.095
4FGL_J2236.4-2309	-59.295		32.785		0.063	0.033	0.094
4FGL_J0623.0-3010	-18.922		237.864		0.066	0.044	0.086
4FGL_J1635.6+3628	42.114		58.868		0.066	0.026	0.109
4FGL_J1848.6-2711	-11.456		8.093		0.067	0.034	0.097
4FGL_J1747.6-5308	-12.594		339.159		0.068	0.047	0.086
4FGL_J2103.0+0342	-26.933		52.925		0.068	0.037	0.100
4FGL_J0728.5+6128	27.982		155.181		0.068	0.043	0.097
4FGL_J0943.7+6137	43.634		151.604		0.069	0.035	0.100
4FGL_J0949.7+5819	45.729		155.328		0.069	0.053	0.087
4FGL_J0533.1-6119	-32.900		270.350		0.070	0.034	0.107
4FGL_J2108.2-2454	-40.224		22.186		0.071	0.056	0.085
4FGL_J0214.2-7025	-45.120		293.271		0.071	0.052	0.091
4FGL_J1159.2-2227	38.831		287.396		0.075	0.047	0.101
4FGL_J2254.2+4305	-14.783		101.240		0.076	0.050	0.098
4FGL_J1550.7+7006	40.058		104.675		0.077	0.020	0.132
4FGL_J2304.3+0618	-47.699		81.215		0.078	0.048	0.104
4FGL_J2322.6-0735	-61.284		71.710		0.081	0.045	0.117
4FGL_J0930.9-1015	28.708		243.509		0.082	0.033	0.129
4FGL_J0812.5+0711	21.298		215.724		0.083	0.048	0.119
4FGL_J1017.8+0715	48.561		234.382		0.084	0.049	0.115
4FGL_J1421.6-4819	11.877		318.035		0.084	0.038	0.130
4FGL_J2055.8+1545	-18.578		62.534		0.086	0.057	0.115
4FGL_J1315.1-5333	9.142		306.500		0.087	0.070	0.104
4FGL_J1402.5-1827	41.258		325.595		0.087	0.045	0.125
4FGL_J1344.1-7700	-14.453		305.964		0.088	0.051	0.125
4FGL_J0739.7+1743	18.443		201.996		0.088	0.070	0.108
4FGL_J0412.3+0239	-33.197		189.520		0.089	0.058	0.117
4FGL_J1631.2+1046	35.974		26.483		0.089	0.069	0.112
4FGL_J0554.3-1009	-17.236		215.707		0.090	0.054	0.128
4FGL_J1047.9+0055	50.454		249.237		0.091	0.054	0.130
4FGL_J1446.0-3039	26.053		330.272		0.091	0.046	0.135
4FGL_J0239.5-1353	-61.525		190.663		0.092	0.057	0.127
4FGL_J0740.4+7300	29.424		142.074		0.093	0.052	0.135
4FGL_J1806.3+5345	28.073		81.860		0.093	0.058	0.130
4FGL_J1203.3+1119	70.568		265.043		0.093	0.049	0.135
4FGL_J1822.0+1600	13.595		44.163		0.094	0.068	0.117
4FGL_J1648.0+2221	36.537		41.686		0.094	0.053	0.133
4FGL_J1631.0-5302	-3.247		332.449		0.094	0.072	0.114
4FGL_J0846.9+4608	38.792		174.060		0.095	0.043	0.138
4FGL_J1034.0-2547	27.592		267.956		0.097	0.065	0.129
4FGL_J0928.4-0415	31.861		237.549		0.097	0.066	0.126
4FGL_J2031.2-4121	-35.669		359.830		0.098	0.039	0.161
4FGL_J1656.0+2047	34.288		40.588		0.098	0.078	0.118
4FGL_J0238.2+1531	-40.098		157.405		0.098	0.043	0.149
4FGL_J1858.5+0640	1.473		39.680		0.099	0.060	0.136
4FGL_J0836.2+2141	32.247		203.264		0.099	0.078	0.121
4FGL_J1129.2-0529	51.808		268.525		0.101	0.045	0.159
4FGL_J1544.5-1126	32.994		356.177		0.101	0.073	0.126
4FGL_J2209.8-5028	-51.552		344.478		0.101	0.063	0.137
4FGL_J1225.5-2851	33.667		296.125		0.103	0.075	0.133
4FGL_J0533.3-5549	-32.981		263.799		0.103	0.049	0.157
4FGL_J0959.6+4606	51.287		171.976		0.105	0.053	0.157
4FGL_J0804.5+0414	18.180		217.568		0.105	0.089	0.124
4FGL_J0828.6-0747	17.530		231.689		0.106	0.063	0.148
4FGL_J0609.5+1402	-2.644		195.683		0.107	0.088	0.126
4FGL_J0622.9+3326	9.152		179.940		0.108	0.075	0.139
4FGL_J1716.3-3421	2.233		352.051		0.108	0.065	0.155
4FGL_J0532.8-3941	-31.440		244.785		0.109	0.087	0.135
4FGL_J0639.6+3503	12.964		179.952		0.110	0.082	0.139
4FGL_J1442.2+0622	56.485		359.725		0.110	0.062	0.153
4FGL_J0643.2-5356	-22.786		263.281		0.111	0.081	0.141
4FGL_J1720.2+3824	33.599		62.785		0.113	0.076	0.155
4FGL_J1419.6-5153	8.643		316.493		0.114	0.075	0.142
4FGL_J0517.7-1758	-28.514		219.611		0.119	0.000	0.370
4FGL_J1008.7-2909	21.558		265.211		0.119	0.063	0.176
4FGL_J2223.4+5814	0.773		104.468		0.120	0.034	0.200
4FGL_J1949.5+7311	21.833		105.377		0.121	0.077	0.164
4FGL_J0024.4+4647	-15.824		118.143		0.122	0.073	0.171
4FGL_J0800.4-2257	3.738		241.139		0.126	0.061	0.190
4FGL_J2218.6+1941	-30.313		80.516		0.128	0.092	0.163
4FGL_J1351.7-2912	31.838		318.439		0.129	0.072	0.190
4FGL_J1949.0+1314	-6.363		51.364		0.129	0.105	0.154
4FGL_J0604.8+4411	10.893		168.584		0.130	0.105	0.159
4FGL_J0456.2+2702	-10.049		175.374		0.133	0.110	0.155
4FGL_J2104.0-3546	-41.407		7.856		0.135	0.097	0.172
4FGL_J2123.8-3148	-44.999		13.959		0.136	0.060	0.206
4FGL_J1711.6-5027	-6.461		338.448		0.137	0.111	0.158
4FGL_J1925.7+1227	-1.783		47.917		0.137	0.112	0.163
4FGL_J1701.7-5621	-8.775		332.772		0.138	0.095	0.180
4FGL_J0638.2+6020	21.777		155.066		0.138	0.062	0.218
4FGL_J1457.3-4246	14.325		326.239		0.141	0.112	0.168
4FGL_J0103.1+4954	-12.919		124.858		0.141	0.094	0.187
4FGL_J2243.5-3931	-60.752		359.675		0.142	0.106	0.178
4FGL_J0055.1-1219	-75.167		126.449		0.143	0.116	0.170
4FGL_J0204.8+1513	-44.044		147.942		0.144	0.091	0.190
4FGL_J2325.7+1821	-39.988		96.031		0.144	0.109	0.177
4FGL_J0529.3-7243	-31.876		283.825		0.147	0.102	0.192
4FGL_J0722.7+3606	21.505		182.273		0.147	0.102	0.191
4FGL_J2209.4+4329	-10.204		94.321		0.148	0.115	0.180
4FGL_J0631.1+2020	4.851		192.537		0.148	0.104	0.194
4FGL_J0200.6-6637	-49.084		292.554		0.148	0.123	0.174
4FGL_J1759.1-4822	-11.954		344.334		0.148	0.101	0.189
4FGL_J1840.6-5545	-20.699		339.870		0.149	0.016	0.331
4FGL_J2215.4+6105	3.708		105.184		0.149	0.066	0.228
4FGL_J0128.2+4400	-18.371		129.903		0.150	0.099	0.206
4FGL_J1236.9-7232	-9.693		301.830		0.151	0.098	0.211
4FGL_J0703.3-1042	-2.260		223.811		0.151	0.099	0.198
4FGL_J2253.2-1232	-58.733		54.874		0.153	0.116	0.187
4FGL_J1540.4+6606	43.141		101.014		0.153	0.077	0.216
4FGL_J0432.0+1732	-20.336		179.492		0.154	0.106	0.199
4FGL_J1959.0+3844	4.786		74.434		0.158	0.105	0.209
4FGL_J1052.3+0818	56.126		241.085		0.159	0.103	0.211
4FGL_J0151.7+5455	-6.938		131.591		0.160	0.120	0.197
4FGL_J1502.5+5552	52.871		92.737		0.160	0.134	0.186
4FGL_J0054.8-1954	-82.742		129.229		0.161	0.104	0.228
4FGL_J0941.7+4125	48.879		180.012		0.161	0.097	0.220
4FGL_J0558.1-2859	-23.598		234.667		0.161	0.113	0.215
4FGL_J0216.6-1015	-63.786		176.969		0.163	0.123	0.199
4FGL_J1416.1+1320	65.892		2.274		0.166	0.141	0.193
4FGL_J0647.7-6058	-23.936		270.878		0.167	0.138	0.196
4FGL_J0034.0-4116	-75.413		316.001		0.167	0.135	0.202
4FGL_J0632.0-1032	-9.041		220.198		0.167	0.131	0.198
4FGL_J0324.3-1313	-51.702		199.391		0.168	0.129	0.205
4FGL_J0128.3+5710	-5.343		127.939		0.168	0.129	0.209
4FGL_J0139.0+2601	-35.621		136.106		0.168	0.080	0.254
4FGL_J0533.0-8446	-28.767		297.319		0.169	0.104	0.219
4FGL_J0152.2+3714	-24.072		136.151		0.170	0.108	0.235
4FGL_J2007.3-7728	-30.525		316.701		0.171	0.090	0.246
4FGL_J1608.0+4949	46.378		77.915		0.172	0.074	0.265
4FGL_J2136.2-0642	-39.469		47.508		0.175	0.120	0.231
4FGL_J0439.2+2151	-16.294		177.090		0.175	0.116	0.230
4FGL_J1243.0+3950	77.176		130.194		0.178	0.123	0.232
4FGL_J1002.8+2140	51.405		211.606		0.185	0.124	0.249
4FGL_J1200.7+2008	76.460		241.320		0.187	0.088	0.274
4FGL_J1428.1+1629	65.216		12.519		0.189	0.112	0.262
4FGL_J2355.7-3351	-76.257		0.224		0.189	0.158	0.222
4FGL_J0928.2-3048	14.457		259.520		0.195	0.150	0.242
4FGL_J0508.2+5211	7.052		156.722		0.197	0.093	0.288
4FGL_J1706.8+3004	34.594		52.230		0.198	0.145	0.257
4FGL_J0444.5+0719	-23.953		190.335		0.200	0.114	0.279
4FGL_J0807.2-7630	-22.083		289.157		0.200	0.122	0.280
4FGL_J0552.4+3755	5.820		173.000		0.201	0.173	0.230
4FGL_J1248.9+4840	68.453		124.038		0.201	0.149	0.254
4FGL_J1349.5-7153	-9.525		307.465		0.201	0.153	0.249
4FGL_J0505.6+6405	13.710		146.684		0.203	0.144	0.263
4FGL_J0604.5-4851	-27.538		256.336		0.203	0.142	0.267
4FGL_J1550.8-1750	27.434		352.095		0.204	0.130	0.280
4FGL_J0621.2-2213	-16.298		229.965		0.208	0.161	0.251
4FGL_J0159.3-4523	-67.288		270.871		0.209	0.139	0.279
4FGL_J2120.6-1254	-38.865		38.124		0.209	0.170	0.243
4FGL_J1420.9-7920	-17.219		307.156		0.211	0.145	0.280
4FGL_J2212.2-7251	-39.593		317.108		0.211	0.161	0.261
4FGL_J1030.4-3001	23.645		269.873		0.212	0.148	0.278
4FGL_J0301.0-1652	-58.357		200.815		0.212	0.156	0.266
4FGL_J1845.0+1613	8.695		46.767		0.213	0.152	0.273
4FGL_J0331.1-5243	-50.906		264.878		0.215	0.085	0.342
4FGL_J1251.3-0201	60.845		302.884		0.216	0.152	0.271
4FGL_J2044.0+1036	-19.188		56.342		0.216	0.093	0.335
4FGL_J0418.1-0252	-35.039		196.054		0.216	0.164	0.261
4FGL_J1858.3-2511	-12.606		10.869		0.216	0.171	0.261
4FGL_J0603.9+2159	0.048		188.084		0.217	0.179	0.260
4FGL_J1827.6-4029	-13.060		353.871		0.218	0.101	0.323
4FGL_J1201.7+1429	72.865		257.993		0.220	0.113	0.326
4FGL_J0040.9+3203	-30.766		120.347		0.220	0.155	0.286
4FGL_J1907.7-1232	-9.254		23.512		0.221	0.174	0.266
4FGL_J0748.3+4928	29.254		169.147		0.221	0.157	0.283
4FGL_J1646.6+7422	34.286		106.737		0.223	0.139	0.295
4FGL_J1146.4-3327	27.477		287.673		0.224	0.097	0.340
4FGL_J0801.3+6631	31.646		149.432		0.227	0.163	0.297
4FGL_J2358.0-4601	-68.353		328.671		0.229	0.191	0.265
4FGL_J0207.5-1049	-65.783		174.255		0.230	0.000	0.651
4FGL_J0744.2-6918	-20.779		281.338		0.232	0.175	0.298
4FGL_J1304.0+3704	79.708		108.736		0.233	0.175	0.292
4FGL_J1650.3-5045	-3.973		336.144		0.234	0.193	0.275
4FGL_J0049.6-4500	-72.116		303.947		0.234	0.164	0.300
4FGL_J0330.6+0438	-40.132		179.518		0.237	0.094	0.379
4FGL_J1816.9-4942	-15.167		344.412		0.239	0.184	0.297
4FGL_J2229.2-6911	-43.117		319.374		0.241	0.197	0.288
4FGL_J1109.7-4814	11.254		285.989		0.242	0.208	0.277
4FGL_J0421.0-0752	-36.901		201.857		0.243	0.194	0.295
4FGL_J1917.7-6442	-27.116		331.419		0.246	0.136	0.375
4FGL_J1337.9-1956	41.597		317.609		0.250	0.205	0.297
4FGL_J1644.8-2154	15.245		357.887		0.255	0.212	0.305
4FGL_J1512.9-5639	1.025		321.497		0.255	0.214	0.298
4FGL_J0135.0+5338	-8.684		129.447		0.258	0.110	0.417
4FGL_J0008.0-3937	-74.583		335.996		0.258	0.098	0.442
4FGL_J0035.0-5728	-59.518		307.286		0.262	0.184	0.338
4FGL_J2343.7-5624	-58.314		320.790		0.264	0.221	0.307
4FGL_J2207.6+0053	-41.687		61.596		0.265	0.085	0.455
4FGL_J1319.5-0045	61.305		317.672		0.265	0.168	0.382
4FGL_J0502.5+3438	-4.349		170.136		0.267	0.218	0.319
4FGL_J1451.5+1415	59.217		14.316		0.268	0.149	0.380
4FGL_J0344.2+3203	-17.923		160.515		0.271	0.206	0.335
4FGL_J1615.6+2130	43.445		37.641		0.273	0.227	0.316
4FGL_J1857.9+0313	0.028		36.534		0.274	0.170	0.386
4FGL_J0510.4-1809	-30.188		219.085		0.274	0.209	0.344
4FGL_J0727.4+5325	26.696		164.129		0.275	0.219	0.330
4FGL_J1136.0-6824	-6.550		296.063		0.276	0.216	0.332
4FGL_J0401.9-2034	-46.205		215.015		0.277	0.220	0.327
4FGL_J1138.4+4857	64.008		150.920		0.277	0.170	0.380
4FGL_J0303.2+3149	-23.214		153.121		0.278	0.222	0.335
4FGL_J1948.3+1207	-6.796		50.304		0.280	0.169	0.391
4FGL_J0536.0-2754	-27.864		231.836		0.282	0.243	0.321
4FGL_J0443.3-6652	-37.205		278.208		0.283	0.230	0.334
4FGL_J1223.3+1213	73.714		277.731		0.283	0.218	0.345
4FGL_J0612.5-3934	-23.974		246.692		0.284	0.213	0.349
4FGL_J1318.2+6754	49.013		119.099		0.285	0.075	0.543
4FGL_J1626.4+1820	40.015		34.733		0.286	0.245	0.330
4FGL_J0225.6-4502	-64.052		262.755		0.288	0.233	0.351
4FGL_J0044.8+6802	5.174		122.316		0.290	0.244	0.333
4FGL_J1117.6+0217	56.520		256.807		0.292	0.228	0.353
4FGL_J1523.2-3941	14.405		332.184		0.294	0.188	0.401
4FGL_J1136.8-7413	-12.103		297.836		0.295	0.218	0.366
4FGL_J0311.5-4402	-57.235		253.274		0.296	0.000	0.606
4FGL_J0315.5+4231	-12.830		149.332		0.296	0.021	0.772
4FGL_J1632.2+0854	34.917		24.563		0.298	0.212	0.385
4FGL_J2150.7-1750	-47.475		35.771		0.299	0.258	0.333
4FGL_J1312.6+4828	68.263		113.396		0.299	0.174	0.428
4FGL_J1912.1-0803	-8.240		28.058		0.301	0.247	0.356
4FGL_J1950.8+1211	-7.283		50.681		0.305	0.162	0.447
4FGL_J1912.4-1222	-10.215		24.177		0.309	0.258	0.361
4FGL_J0602.7-0007	-10.867		207.431		0.310	0.247	0.378
4FGL_J0948.6-0338	36.264		240.604		0.314	0.195	0.421
4FGL_J0012.0+7043	8.112		119.661		0.314	0.285	0.342
4FGL_J1205.8+3321	78.360		177.847		0.314	0.248	0.380
4FGL_J0156.5+3914	-21.907		136.458		0.314	0.284	0.345
4FGL_J0831.4+2631	32.707		197.427		0.317	0.222	0.417
4FGL_J2040.5-1705	-31.592		28.771		0.319	0.263	0.379
4FGL_J2024.8-6459	-34.215		330.927		0.320	0.254	0.399
4FGL_J0242.6+1735	-37.775		157.155		0.321	0.167	0.498
4FGL_J1723.6-7714	-21.794		315.681		0.322	0.273	0.372
4FGL_J1149.5-4029	20.869		290.391		0.323	0.254	0.400
4FGL_J2353.8-3911	-72.988		344.115		0.325	0.250	0.404
4FGL_J1018.9+1043	50.609		230.047		0.325	0.160	0.461
4FGL_J1035.3+5541	52.410		154.053		0.327	0.216	0.443
4FGL_J1503.7-5801	0.463		319.724		0.332	0.258	0.405
4FGL_J0743.3-4912	-12.399		262.258		0.333	0.272	0.393
4FGL_J0001.2+4741	-14.338		114.250		0.337	0.242	0.428
4FGL_J2223.0+6746	8.832		109.585		0.339	0.228	0.458
4FGL_J1929.4+6146	19.404		93.293		0.350	0.199	0.496
4FGL_J0749.0-3904	-6.631		253.730		0.352	0.289	0.417
4FGL_J1240.1-6846	-5.924		301.909		0.353	0.313	0.391
4FGL_J0749.3+4453	28.657		174.345		0.355	0.309	0.398
4FGL_J2358.1-2853	-78.124		21.289		0.355	0.249	0.464
4FGL_J1841.0+6115	24.787		90.980		0.361	0.304	0.416
4FGL_J0207.4-3855	-70.249		254.397		0.364	0.277	0.450
4FGL_J1510.8+7959	35.169		115.954		0.367	0.278	0.449
4FGL_J0358.0-6946	-39.718		283.859		0.367	0.259	0.485
4FGL_J1815.2-2715	-4.844		4.701		0.370	0.301	0.444
4FGL_J1659.7-3131	6.706		352.260		0.373	0.315	0.434
4FGL_J0037.9+2612	-36.572		119.158		0.374	0.311	0.447
4FGL_J0114.0+6418	1.540		125.382		0.375	0.314	0.441
4FGL_J1514.7-3617	18.162		332.697		0.376	0.321	0.434
4FGL_J2013.0-3717	-31.544		3.964		0.376	0.317	0.438
4FGL_J0301.4-3124	-61.440		229.407		0.380	0.282	0.479
4FGL_J1014.8-0537	39.960		247.886		0.380	0.295	0.453
4FGL_J1758.3+1429	18.183		40.272		0.384	0.308	0.461
4FGL_J0014.3-0500	-66.182		99.509		0.385	0.333	0.440
4FGL_J2253.3+3233	-24.037		95.882		0.386	0.316	0.456
4FGL_J0435.4-2623	-40.429		225.621		0.387	0.294	0.478
4FGL_J0705.7-4848	-17.845		259.260		0.391	0.343	0.438
4FGL_J1917.7-6930	-27.571		326.033		0.392	0.323	0.462
4FGL_J1837.0+5347	23.640		82.878		0.394	0.352	0.437
4FGL_J1035.1-0608	43.166		253.123		0.395	0.307	0.477
4FGL_J1354.2+6934	46.584		115.025		0.395	0.271	0.535
4FGL_J0228.1+8208	19.920		126.345		0.399	0.219	0.574
4FGL_J0849.8-3541	5.219		257.762		0.403	0.354	0.447
4FGL_J0852.5-5755	-8.518		275.311		0.412	0.367	0.453
4FGL_J0119.4-5354	-62.718		293.910		0.413	0.306	0.513
4FGL_J0132.8+4324	-18.828		130.866		0.413	0.327	0.505
4FGL_J0404.3-1559	-44.083		209.201		0.415	0.292	0.541
4FGL_J1421.1-1120	45.804		335.384		0.415	0.384	0.449
4FGL_J1330.7+5200	64.043		109.052		0.418	0.371	0.468
4FGL_J2235.3+1818	-33.850		83.168		0.418	0.341	0.502
4FGL_J1445.2-1954	35.492		336.305		0.419	0.305	0.525
4FGL_J1647.4-6438	-12.465		325.016		0.421	0.381	0.455
4FGL_J1329.4-0530	56.093		320.086		0.424	0.339	0.499
4FGL_J0227.8+2246	-34.928		150.262		0.424	0.297	0.551
4FGL_J1038.2-2425	29.258		267.972		0.425	0.323	0.526
4FGL_J0929.6+4621	46.141		173.119		0.426	0.307	0.545
4FGL_J0107.3-1210	-74.598		137.681		0.428	0.374	0.482
4FGL_J0914.1-0202	30.177		233.058		0.431	0.327	0.540
4FGL_J1549.4+7409	37.727		108.941		0.431	0.378	0.481
4FGL_J1715.0+2616	31.841		48.431		0.433	0.248	0.611
4FGL_J1455.4-3654	19.640		328.856		0.435	0.377	0.493
4FGL_J0025.7-4801	-68.517		314.724		0.440	0.380	0.495
4FGL_J1812.9+4249	24.771		70.145		0.442	0.387	0.501
4FGL_J0143.5-3156	-77.687		239.078		0.444	0.353	0.532
4FGL_J1731.9-2719	3.410		359.750		0.444	0.387	0.499
4FGL_J1717.3-6045	-12.964		330.299		0.444	0.361	0.528
4FGL_J2327.4+0444	-52.212		87.267		0.445	0.389	0.499
4FGL_J2215.4+0544	-39.981		68.136		0.445	0.348	0.537
4FGL_J0401.3+0412	-34.499		186.044		0.450	0.413	0.489
4FGL_J1758.3-3028	-3.167		0.094		0.451	0.352	0.547
4FGL_J1106.2-1048	44.288		265.505		0.453	0.383	0.524
4FGL_J1752.6-1010	8.148		17.036		0.456	0.397	0.517
4FGL_J2230.9-7815	-36.481		311.306		0.459	0.398	0.518
4FGL_J0733.6+3649	23.819		182.272		0.459	0.386	0.534
4FGL_J1228.7-0318	59.069		291.875		0.460	0.396	0.518
4FGL_J1129.5+3034	71.762		197.173		0.461	0.401	0.516
4FGL_J0056.6-4452	-72.225		299.924		0.468	0.373	0.562
4FGL_J0512.8+4041	0.915		166.502		0.470	0.392	0.543
4FGL_J0202.6-0258	-60.448		161.199		0.473	0.334	0.615
4FGL_J1635.6+3500	41.975		56.903		0.473	0.279	0.653
4FGL_J2009.9+3544	1.359		73.055		0.474	0.373	0.589
4FGL_J1135.1+3014	73.004		197.900		0.474	0.408	0.543
4FGL_J2029.1-1839	-29.640		25.916		0.480	0.418	0.545
4FGL_J1027.6+1828	55.888		219.898		0.482	0.434	0.529
4FGL_J0927.2+2454	44.394		203.696		0.482	0.367	0.601
4FGL_J0450.4+7230	17.471		138.724		0.483	0.387	0.588
4FGL_J2049.0+1647	-16.651		62.404		0.484	0.406	0.565
4FGL_J0423.1+2106	-19.656		175.148		0.486	0.441	0.531
4FGL_J0500.1+5447	7.642		153.900		0.489	0.372	0.602
4FGL_J1715.4-4025	-1.161		347.006		0.489	0.375	0.612
4FGL_J1041.1-1201	39.679		259.767		0.491	0.311	0.672
4FGL_J1603.5-7112	-13.884		317.212		0.492	0.423	0.558
4FGL_J0900.7-1243	21.327		240.683		0.492	0.386	0.600
4FGL_J0010.8-2154	-79.401		60.281		0.492	0.414	0.568
4FGL_J1850.1-0758	-3.342		25.685		0.492	0.447	0.537
4FGL_J0940.0-2828	17.912		259.709		0.495	0.249	0.705
4FGL_J1240.4-2606	36.691		299.854		0.495	0.353	0.625
4FGL_J0842.3-6053	-11.355		276.882		0.498	0.434	0.564
4FGL_J0028.9+3553	-26.758		117.821		0.501	0.446	0.557
4FGL_J0904.9-5734	-7.036		276.119		0.501	0.449	0.549
4FGL_J1907.2+0126	-2.861		36.026		0.505	0.448	0.556
4FGL_J0214.8-6150	-52.611		286.880		0.505	0.338	0.662
4FGL_J1127.6-4920	11.282		289.183		0.507	0.433	0.585
4FGL_J1759.1-3849	-7.417		352.869		0.508	0.254	0.727
4FGL_J0345.5-3301	-52.149		232.724		0.509	0.429	0.587
4FGL_J0233.5+0654	-47.940		162.618		0.510	0.468	0.558
4FGL_J1219.0+3653	78.081		155.961		0.514	0.387	0.643
4FGL_J1707.5+1649	30.339		37.341		0.514	0.443	0.584
4FGL_J1318.1-1740	44.728		311.904		0.517	0.421	0.620
4FGL_J0017.0-0649	-68.123		99.462		0.518	0.472	0.562
4FGL_J1302.8+5748	59.247		119.951		0.522	0.475	0.572
4FGL_J1339.0-2400	37.590		316.680		0.524	0.462	0.589
4FGL_J1219.9+6056	55.776		129.729		0.524	0.450	0.591
4FGL_J0529.1-0101	-18.722		204.170		0.525	0.439	0.612
4FGL_J2132.0-5418	-44.847		341.893		0.526	0.494	0.556
4FGL_J1613.5-4225	6.320		337.911		0.528	0.491	0.566
4FGL_J1126.8-3829	21.458		285.273		0.528	0.468	0.589
4FGL_J0352.0-2516	-49.670		220.848		0.531	0.450	0.613
4FGL_J0836.9+5833	36.534		158.496		0.533	0.484	0.585
4FGL_J0541.4-7334	-30.869		284.624		0.536	0.469	0.598
4FGL_J0714.4+1110	10.141		205.480		0.544	0.448	0.647
4FGL_J1848.1-4230	-17.375		353.491		0.548	0.489	0.607
4FGL_J0127.4-4813	-67.768		286.924		0.551	0.439	0.682
4FGL_J2126.1-3922	-45.989		3.219		0.553	0.483	0.621
4FGL_J0644.4-6712	-25.528		277.527		0.554	0.488	0.621
4FGL_J0357.6-4625	-48.784		253.500		0.554	0.480	0.617
4FGL_J0957.8+3423	52.304		190.902		0.557	0.499	0.616
4FGL_J1738.2+4000	30.477		65.390		0.557	0.476	0.636
4FGL_J0709.3+0540	6.563		209.895		0.558	0.373	0.732
4FGL_J2117.8-1521	-39.230		34.888		0.560	0.401	0.722
4FGL_J0149.6-0734	-66.079		160.808		0.564	0.420	0.686
4FGL_J1745.1+4731	30.515		74.230		0.567	0.504	0.622
4FGL_J1209.0-4630	15.748		295.379		0.570	0.491	0.653
4FGL_J1909.7-2140	-13.549		15.270		0.573	0.484	0.665
4FGL_J0511.4-6804	-34.296		278.761		0.576	0.490	0.666
4FGL_J0402.9+6433	8.931		141.754		0.578	0.480	0.680
4FGL_J1733.6-6054	-14.742		331.235		0.580	0.536	0.624
4FGL_J0856.4-5309	-5.051		271.970		0.581	0.456	0.702
4FGL_J1513.2-7131	-11.694		313.754		0.587	0.450	0.722
4FGL_J0655.4-2631	-10.932		237.268		0.589	0.450	0.713
4FGL_J2228.5+2211	-29.793		84.410		0.590	0.530	0.657
4FGL_J0420.3-3745	-45.246		240.339		0.591	0.551	0.625
4FGL_J2114.7+3130	-11.884		77.991		0.594	0.538	0.653
4FGL_J1945.5-0153	-12.891		37.470		0.595	0.458	0.736
4FGL_J2105.2-5143	-41.446		346.512		0.596	0.542	0.655
4FGL_J1243.9-0218	60.508		299.124		0.598	0.523	0.676
4FGL_J2349.2+4535	-15.910		111.681		0.598	0.507	0.696
4FGL_J1021.4+8021	34.602		130.051		0.599	0.542	0.655
4FGL_J2236.6+3706	-18.389		95.137		0.599	0.457	0.761
4FGL_J1153.3-1104	49.284		280.784		0.602	0.536	0.659
4FGL_J1718.0-3055	3.902		355.066		0.603	0.556	0.655
4FGL_J2142.5-2552	-47.981		23.494		0.604	0.558	0.651
4FGL_J0821.1+1007	24.495		213.866		0.606	0.560	0.652
4FGL_J0301.9-2731	-61.086		221.361		0.607	0.536	0.669
4FGL_J2308.9+1111	-44.323		86.582		0.607	0.526	0.684
4FGL_J1933.9-1025	-14.116		28.302		0.607	0.452	0.764
4FGL_J0214.4-5822	-55.562		283.758		0.609	0.501	0.709
4FGL_J1045.9-2331	30.980		269.113		0.610	0.549	0.670
4FGL_J1910.0-2453	-14.922		12.272		0.611	0.534	0.687
4FGL_J1124.4+2308	69.930		219.581		0.614	0.536	0.690
4FGL_J0003.3-1928	-76.581		65.198		0.616	0.540	0.698
4FGL_J1619.6+5536	43.265		85.215		0.620	0.565	0.679
4FGL_J0430.3+1654	-21.042		179.752		0.621	0.584	0.670
4FGL_J0111.5-2546	-85.293		197.395		0.633	0.483	0.788
4FGL_J1858.7+5708	21.566		87.268		0.633	0.564	0.697
4FGL_J1435.3+7120	43.474		111.790		0.635	0.524	0.753
4FGL_J0237.6+0923	-45.318		161.797		0.635	0.588	0.686
4FGL_J1215.8-1733	44.482		291.021		0.637	0.428	0.818
4FGL_J1051.2-6517	-5.298		290.803		0.638	0.588	0.690
4FGL_J2043.7+0000	-24.758		46.611		0.639	0.579	0.700
4FGL_J0147.7-1321	-70.966		169.408		0.641	0.543	0.753
4FGL_J1747.1-5453	-13.376		337.544		0.642	0.594	0.693
4FGL_J0509.2+5550	9.311		153.828		0.643	0.590	0.697
4FGL_J1508.4+7717	37.348		113.975		0.643	0.531	0.757
4FGL_J0540.0+1209	-9.831		193.735		0.644	0.586	0.701
4FGL_J0325.3+3332	-19.196		156.242		0.645	0.568	0.727
4FGL_J0119.6+4158	-20.582		128.533		0.646	0.580	0.713
4FGL_J1847.6+5219	21.713		81.807		0.646	0.606	0.689
4FGL_J0812.6+2821	29.226		193.973		0.647	0.565	0.736
4FGL_J0815.9+2951	30.339		192.543		0.647	0.498	0.794
4FGL_J2330.2+7759	15.806		118.633		0.648	0.597	0.699
4FGL_J2148.9-0121	-39.275		55.551		0.649	0.584	0.722
4FGL_J1753.3-3325	-3.727		357.006		0.651	0.421	0.845
4FGL_J0733.5-5445	-16.177		266.726		0.653	0.573	0.728
4FGL_J1453.0-1318	39.942		342.895		0.656	0.572	0.744
4FGL_J0956.0+3936	51.736		182.463		0.658	0.599	0.718
4FGL_J0915.4-3027	12.702		257.315		0.658	0.619	0.697
4FGL_J1654.0-3509	5.399		348.644		0.658	0.600	0.712
4FGL_J0654.6-4952	-19.910		259.660		0.660	0.596	0.717
4FGL_J1230.9+3711	79.052		144.914		0.660	0.525	0.794
4FGL_J1913.4-3629	-19.854		1.237		0.664	0.573	0.748
4FGL_J1647.0+6040	38.514		90.513		0.664	0.563	0.775
4FGL_J0729.1-3131	-6.559		245.105		0.665	0.465	0.841
4FGL_J0019.2-5640	-59.891		311.751		0.665	0.610	0.724
4FGL_J0602.8+6041	17.822		153.105		0.669	0.548	0.805
4FGL_J0733.1+5910	28.296		157.852		0.669	0.617	0.717
4FGL_J2235.1-0623	-51.584		59.331		0.670	0.500	0.838
4FGL_J1211.0-3800	24.172		294.224		0.670	0.618	0.721
4FGL_J1014.3+4112	54.961		178.969		0.672	0.630	0.711
4FGL_J1741.2+5739	31.918		85.993		0.673	0.606	0.739
4FGL_J2339.3-2656	-73.961		29.446		0.675	0.618	0.725
4FGL_J0725.6-3530	-9.030		248.331		0.676	0.628	0.727
4FGL_J0102.4+0942	-53.069		127.445		0.677	0.626	0.727
4FGL_J1212.7-1402	47.775		288.897		0.679	0.614	0.756
4FGL_J0440.4+1440	-20.493		183.228		0.680	0.624	0.738
4FGL_J1013.4-4006	13.388		272.933		0.680	0.616	0.742
4FGL_J0557.6-0721	-15.281		213.451		0.680	0.528	0.818
4FGL_J1600.3-5811	-3.952		325.761		0.682	0.596	0.761
4FGL_J0109.3+2401	-38.666		128.165		0.683	0.578	0.794
4FGL_J1733.4-3943	-3.616		349.526		0.685	0.626	0.739
4FGL_J0811.9+7847	30.455		135.162		0.686	0.538	0.845
4FGL_J1418.4+3543	69.599		63.212		0.687	0.619	0.753
4FGL_J0322.9+0940	-38.004		173.134		0.688	0.598	0.784
4FGL_J1215.8-3732	24.795		295.175		0.693	0.636	0.750
4FGL_J1640.9+1143	34.213		28.782		0.695	0.661	0.731
4FGL_J0807.3-1954	6.707		239.396		0.695	0.600	0.801
4FGL_J2134.3-6511	-41.117		327.901		0.696	0.635	0.756
4FGL_J0130.6+1844	-43.151		135.695		0.697	0.662	0.732
4FGL_J0418.4+3414	-11.480		164.415		0.697	0.596	0.815
4FGL_J0751.0+7908	29.404		134.996		0.697	0.634	0.769
4FGL_J1756.9+1531	18.902		41.118		0.699	0.520	0.864
4FGL_J1517.0+2639	57.647		40.576		0.705	0.656	0.758
4FGL_J1945.1-4007	-26.868		359.420		0.708	0.504	0.907
4FGL_J0207.5-2402	-72.572		207.001		0.709	0.634	0.803
4FGL_J1829.9+3934	20.784		67.775		0.709	0.668	0.748
4FGL_J1342.7+0505	64.799		334.216		0.711	0.670	0.754
4FGL_J0219.5+0724	-49.406		157.799		0.712	0.644	0.776
4FGL_J1942.1+4011	8.343		74.067		0.722	0.674	0.764
4FGL_J0822.4-2630	6.006		246.853		0.725	0.651	0.795
4FGL_J0212.8-2721	-71.930		218.364		0.729	0.672	0.790
4FGL_J0307.8-0419	-50.293		183.966		0.730	0.636	0.825
4FGL_J1741.8-2537	2.455		2.383		0.730	0.684	0.782
4FGL_J2040.0-5737	-37.057		339.596		0.732	0.694	0.773
4FGL_J1858.3+4321	17.064		73.450		0.733	0.685	0.785
4FGL_J0224.2+1616	-41.109		153.070		0.733	0.679	0.788
4FGL_J0715.3-6828	-22.971		279.590		0.733	0.679	0.791
4FGL_J1432.8+7648	38.869		115.721		0.734	0.653	0.820
4FGL_J2107.6-4148	-42.485		359.796		0.734	0.604	0.863
4FGL_J1222.0-4121	21.171		297.026		0.734	0.653	0.820
4FGL_J2034.9-0450	-25.195		40.758		0.735	0.699	0.771
4FGL_J0519.6+2744	-5.451		177.884		0.742	0.626	0.864
4FGL_J0406.0-5407	-45.567		263.999		0.746	0.646	0.865
4FGL_J1526.1-0831	38.287		354.867		0.748	0.601	0.897
4FGL_J2239.4+5130	-6.186		103.002		0.755	0.554	0.937
4FGL_J0115.1+2622	-36.196		129.506		0.756	0.636	0.868
4FGL_J0310.8-1041	-53.345		193.086		0.762	0.680	0.843
4FGL_J1030.2-8403	-22.230		299.226		0.762	0.697	0.822
4FGL_J1151.3+0957	67.743		260.556		0.764	0.735	0.794
4FGL_J1057.2+5510	55.161		151.458		0.767	0.634	0.896
4FGL_J0056.6-5317	-63.815		301.172		0.769	0.709	0.842
4FGL_J2321.7-6438	-49.849		317.608		0.769	0.715	0.827
4FGL_J0003.3-5905	-56.966		314.239		0.769	0.679	0.868
4FGL_J1304.9-2107	41.631		307.135		0.772	0.730	0.816
4FGL_J2015.0+1621	-10.150		57.347		0.772	0.733	0.814
4FGL_J1124.6-0809	48.927		269.084		0.773	0.741	0.806
4FGL_J1602.1+3324	48.707		53.682		0.774	0.731	0.814
4FGL_J0207.9+2203	-37.449		145.421		0.777	0.722	0.841
4FGL_J0725.5-0504	5.232		221.369		0.778	0.707	0.847
4FGL_J0849.4-2911	9.216		252.591		0.779	0.696	0.872
4FGL_J0731.2-1403	2.199		229.966		0.779	0.736	0.827
4FGL_J0325.9-1843	-53.599		207.936		0.783	0.742	0.821
4FGL_J1033.7+3708	59.372		185.140		0.783	0.741	0.824
4FGL_J2023.4+4127	2.354		79.265		0.784	0.697	0.867
4FGL_J0402.0+2737	-18.651		166.652		0.787	0.724	0.851
4FGL_J2130.8-6623	-40.256		326.697		0.792	0.725	0.857
4FGL_J0704.7+4508	21.079		171.935		0.793	0.747	0.840
4FGL_J1710.1-2030	11.344		2.650		0.794	0.742	0.843
4FGL_J1859.0+2329	8.893		54.852		0.795	0.756	0.835
4FGL_J0207.9+0953	-48.594		152.162		0.796	0.730	0.865
4FGL_J1524.8-5904	-1.854		321.540		0.796	0.750	0.841
4FGL_J1830.7-2713	-7.895		6.319		0.798	0.763	0.832
4FGL_J2102.3+4702	0.338		87.948		0.799	0.752	0.847
4FGL_J1406.4-1654	42.350		327.539		0.799	0.706	0.894
4FGL_J0526.1+6318	15.192		148.634		0.800	0.668	0.942
4FGL_J1858.1-1821	-9.682		17.175		0.801	0.763	0.838
4FGL_J1028.3+3108	58.624		196.921		0.801	0.679	0.932
4FGL_J1115.2-0703	48.633		265.194		0.801	0.773	0.831
4FGL_J1537.7-7957	-19.445		309.982		0.802	0.773	0.830
4FGL_J2336.6+2356	-35.831		101.737		0.802	0.765	0.839
4FGL_J2259.8-1552	-61.793		50.675		0.802	0.766	0.837
4FGL_J2200.7-2414	-51.612		27.410		0.802	0.776	0.831
4FGL_J1429.8-3058	27.338		326.615		0.803	0.706	0.921
4FGL_J1838.9-3457	-12.796		359.992		0.804	0.746	0.863
4FGL_J0156.9+4648	-14.589		134.438		0.805	0.756	0.855
4FGL_J0246.6-3348	-64.384		235.114		0.805	0.695	0.909
4FGL_J2211.4-7040	-40.985		319.296		0.806	0.770	0.841
4FGL_J0939.3-1732	25.476		251.193		0.807	0.780	0.832
4FGL_J0400.7+3920	-10.218		158.222		0.809	0.776	0.842
4FGL_J0614.9+2426	3.457		187.152		0.809	0.722	0.888
4FGL_J0151.4-3607	-74.400		251.861		0.813	0.781	0.847
4FGL_J1254.2-2205	40.780		303.779		0.815	0.778	0.851
4FGL_J1432.2+5051	59.535		90.909		0.817	0.780	0.853
4FGL_J0357.2+2320	-22.480		168.991		0.820	0.798	0.843
4FGL_J2327.3+4717	-13.204		108.452		0.821	0.775	0.873
4FGL_J2024.7-2328	-30.322		20.286		0.822	0.755	0.892
4FGL_J0938.9-6403	-8.628		283.695		0.822	0.790	0.856
4FGL_J1741.9+2555	25.991		50.199		0.823	0.702	0.940
4FGL_J1646.7-1330	19.958		5.211		0.824	0.768	0.882
4FGL_J1258.7+5143	65.371		120.203		0.824	0.784	0.865
4FGL_J1225.6-7313	-10.455		301.043		0.824	0.776	0.874
4FGL_J0007.7+4008	-21.973		113.937		0.826	0.800	0.852
4FGL_J0952.8+0712	43.275		229.706		0.826	0.745	0.915
4FGL_J0654.3+0923	4.898		204.882		0.827	0.784	0.872
4FGL_J1208.8-2754	34.022		291.579		0.827	0.766	0.891
4FGL_J0509.3-2917	-33.874		231.484		0.828	0.800	0.855
4FGL_J1238.1-4541	17.123		300.510		0.829	0.800	0.863
4FGL_J0709.0+4304	21.177		174.289		0.830	0.769	0.893
4FGL_J1909.5+3511	11.854		66.584		0.831	0.756	0.897
4FGL_J0223.5-0928	-61.996		178.234		0.831	0.756	0.897
4FGL_J0658.2+2709	13.401		189.040		0.832	0.773	0.887
4FGL_J0929.3-2414	19.187		254.761		0.832	0.774	0.895
4FGL_J1014.9-4508	9.424		276.112		0.832	0.799	0.871
4FGL_J2249.7-5944	-51.309		327.026		0.833	0.772	0.894
4FGL_J2259.7-3549	-64.750		5.852		0.834	0.807	0.861
4FGL_J0240.8-3401	-65.555		236.006		0.834	0.777	0.896
4FGL_J0102.0+1639	-46.143		126.616		0.835	0.770	0.901
4FGL_J1828.7+3230	18.623		60.620		0.838	0.762	0.921
4FGL_J0245.1-0257	-53.621		176.220		0.839	0.790	0.889
4FGL_J0747.5-4927	-11.910		262.806		0.839	0.814	0.861
4FGL_J1507.3-3710	18.209		330.882		0.839	0.818	0.866
4FGL_J0525.6-2008	-27.547		222.673		0.839	0.796	0.881
4FGL_J0436.7-7148	-35.967		284.202		0.840	0.805	0.878
4FGL_J1559.8-2525	20.569		347.902		0.846	0.815	0.877
4FGL_J0713.5+2537	15.925		191.877		0.846	0.815	0.877
4FGL_J0301.2+2546	-28.556		156.307		0.846	0.810	0.879
4FGL_J1808.8+3522	23.452		62.068		0.847	0.818	0.873
4FGL_J1657.7-6120	-11.357		328.408		0.847	0.783	0.907
4FGL_J1212.2+2442	80.858		226.062		0.848	0.779	0.920
4FGL_J1035.3-2050	31.806		264.950		0.849	0.801	0.893
4FGL_J1858.1+7318	25.421		104.402		0.850	0.817	0.884
4FGL_J1735.8-5932	-14.300		332.595		0.852	0.818	0.891
4FGL_J1808.2+3500	23.461		61.642		0.852	0.824	0.882
4FGL_J0747.2+4529	28.408		173.586		0.853	0.817	0.887
4FGL_J1459.5+1527	58.080		18.108		0.854	0.816	0.894
4FGL_J2329.7+6101	-0.294		113.198		0.854	0.831	0.877
4FGL_J2330.3-2332	-71.345		39.517		0.857	0.818	0.896
4FGL_J1209.4+7608	40.721		126.234		0.859	0.820	0.905
4FGL_J1520.0-0905	38.936		352.982		0.859	0.828	0.892
4FGL_J1829.0-2417	-6.223		8.785		0.859	0.834	0.883
4FGL_J1310.6+2449	85.118		5.946		0.860	0.764	0.955
4FGL_J0805.0+6746	31.893		147.948		0.860	0.813	0.903
4FGL_J1208.8-1751	43.835		288.818		0.860	0.830	0.891
4FGL_J1634.9+1222	35.822		28.745		0.864	0.802	0.926
4FGL_J0958.1-6753	-10.301		287.717		0.866	0.819	0.914
4FGL_J0937.9-1434	27.216		248.478		0.867	0.797	0.932
4FGL_J0416.0-6628	-39.857		279.039		0.870	0.826	0.910
4FGL_J1244.2-4956	12.911		301.741		0.871	0.847	0.895
4FGL_J1344.4-3656	24.735		314.582		0.873	0.850	0.895
4FGL_J2042.7-0155	-25.506		44.626		0.874	0.838	0.909
4FGL_J0212.2-0219	-58.537		164.326		0.874	0.836	0.910
4FGL_J1627.7+0251	32.968		17.533		0.875	0.836	0.912
4FGL_J0444.6+3425	-7.357		167.979		0.875	0.859	0.892
4FGL_J2023.2+3153	-3.092		71.401		0.875	0.842	0.907
4FGL_J1200.2+0201	62.051		274.730		0.877	0.832	0.929
4FGL_J0106.9-4832	-68.382		295.939		0.879	0.809	0.959
4FGL_J1958.1-0711	-18.086		34.040		0.879	0.861	0.899
4FGL_J1646.0-0942	22.299		8.413		0.880	0.818	0.934
4FGL_J1529.7+6733	43.106		103.473		0.880	0.852	0.910
4FGL_J1748.1+2702	25.045		51.872		0.882	0.830	0.934
4FGL_J1249.3-0545	57.106		301.955		0.882	0.847	0.922
4FGL_J1808.8+2419	19.736		50.866		0.882	0.844	0.920
4FGL_J0110.9+4344	-18.984		126.648		0.883	0.804	0.966
4FGL_J1504.9+2027	58.827		27.858		0.886	0.866	0.907
4FGL_J0226.6-0553	-58.954		174.048		0.888	0.862	0.912
4FGL_J2110.3+0404	-28.252		54.409		0.889	0.862	0.919
4FGL_J0225.8+1310	-43.638		155.530		0.889	0.856	0.923
4FGL_J1027.6+8251	32.820		127.911		0.890	0.867	0.910
4FGL_J0410.9+4216	-6.754		157.663		0.890	0.869	0.914
4FGL_J1454.1+2647	62.712		39.325		0.890	0.865	0.914
4FGL_J1633.8+0701	33.705		22.770		0.890	0.865	0.915
4FGL_J2241.3+2943	-25.193		91.873		0.891	0.836	0.949
4FGL_J0514.5+6247	13.802		148.352		0.891	0.858	0.923
4FGL_J1318.7-1234	49.740		313.285		0.892	0.864	0.916
4FGL_J1549.3+4234	50.903		68.037		0.892	0.861	0.927
4FGL_J0749.4+1058	17.806		209.481		0.893	0.872	0.912
4FGL_J0749.6+1324	18.866		207.178		0.894	0.856	0.933
4FGL_J0450.7-4938	-39.578		256.361		0.894	0.859	0.928
4FGL_J0015.9+2440	-37.490		112.764		0.895	0.871	0.919
4FGL_J1039.9+7326	40.551		134.674		0.896	0.872	0.922
4FGL_J0210.5-1445	-67.830		183.015		0.896	0.860	0.931
4FGL_J2141.4+2947	-17.185		80.892		0.898	0.870	0.923
4FGL_J2042.6+1629	-15.584		61.232		0.900	0.872	0.927
4FGL_J0705.9+5309	23.501		163.656		0.900	0.878	0.921
4FGL_J1459.0+6129	49.582		100.041		0.901	0.868	0.935
4FGL_J1239.4+0728	70.138		294.154		0.902	0.877	0.926
4FGL_J0902.4+6440	38.179		150.162		0.902	0.861	0.944
4FGL_J1046.0+5448	54.162		153.722		0.903	0.872	0.934
4FGL_J1250.8+3117	85.841		124.554		0.903	0.878	0.927
4FGL_J1405.3-0640	51.753		333.481		0.904	0.877	0.933
4FGL_J2233.9-1229	-54.677		50.557		0.907	0.883	0.932
4FGL_J0146.0-6746	-48.523		295.182		0.907	0.889	0.925
4FGL_J1906.7+5419	19.612		84.773		0.908	0.863	0.962
4FGL_J1443.7-0954	44.035		343.102		0.910	0.877	0.951
4FGL_J1623.4+0858	36.877		23.423		0.910	0.878	0.943
4FGL_J0653.6+1636	7.964		198.297		0.911	0.894	0.931
4FGL_J0311.2+6856	9.402		134.975		0.912	0.889	0.935
4FGL_J1435.7+6148	51.218		103.560		0.912	0.886	0.937
4FGL_J1054.2+3926	62.757		178.594		0.912	0.852	0.977
4FGL_J1323.0+2941	82.596		54.994		0.913	0.897	0.931
4FGL_J1423.5+4524	64.134		83.937		0.913	0.891	0.934
4FGL_J1530.5-3026	21.012		339.160		0.916	0.895	0.938
4FGL_J2016.3-2331	-28.526		19.509		0.917	0.891	0.941
4FGL_J1341.1+7433	42.135		118.506		0.918	0.862	0.964
4FGL_J1008.8-3139	19.595		266.874		0.919	0.901	0.936
4FGL_J0654.0-4152	-17.259		251.704		0.919	0.853	0.989
4FGL_J0119.9+4053	-21.659		128.734		0.919	0.874	0.964
4FGL_J2026.6+3449	-1.966		74.208		0.920	0.900	0.940
4FGL_J1514.6-2044	30.895		342.539		0.920	0.898	0.942
4FGL_J0652.1-4813	-19.765		257.862		0.920	0.887	0.949
4FGL_J0151.0+0539	-54.184		148.888		0.920	0.883	0.950
4FGL_J0259.3+5453	-3.504		140.705		0.920	0.892	0.952
4FGL_J1322.6-1617	45.924		313.745		0.921	0.900	0.941
4FGL_J0043.6+2223	-40.449		120.562		0.922	0.899	0.946
4FGL_J0340.5-0256	-42.911		189.495		0.923	0.901	0.942
4FGL_J0628.6+6900	23.208		145.761		0.924	0.905	0.943
4FGL_J0348.8-0828	-44.159		197.467		0.924	0.899	0.949
4FGL_J0140.6+8736	24.788		123.494		0.924	0.902	0.949
4FGL_J1937.2-4217	-25.953		356.667		0.925	0.898	0.952
4FGL_J2046.8-4258	-38.692		358.121		0.925	0.904	0.949
4FGL_J0637.4-3537	-18.037		244.364		0.928	0.905	0.949
4FGL_J0138.5-4613	-68.754		279.982		0.929	0.913	0.946
4FGL_J0049.4-5402	-63.089		303.581		0.929	0.912	0.945
4FGL_J1008.0+0028	42.618		240.233		0.929	0.913	0.945
4FGL_J0551.8-3517	-26.750		240.873		0.930	0.908	0.949
4FGL_J0308.1-2852	-59.878		224.355		0.931	0.905	0.959
4FGL_J0816.4-0007	18.770		223.107		0.931	0.900	0.964
4FGL_J1256.1-5919	3.546		303.532		0.932	0.915	0.950
4FGL_J0952.6-5048	2.653		276.511		0.932	0.882	0.975
4FGL_J1407.6-4301	17.690		317.444		0.933	0.914	0.951
4FGL_J0459.4+1921	-14.064		182.109		0.933	0.904	0.963
4FGL_J2228.6-1636	-55.384		43.123		0.933	0.905	0.958
4FGL_J0703.3-0050	2.264		215.042		0.933	0.916	0.951
4FGL_J1638.0+0042	29.652		16.920		0.934	0.890	0.978
4FGL_J2115.2+1218	-24.420		62.639		0.935	0.916	0.951
4FGL_J1351.4-1529	44.971		323.569		0.936	0.912	0.959
4FGL_J1748.5-0854	9.655		17.653		0.938	0.920	0.957
4FGL_J1337.5-7802	-15.394		305.392		0.938	0.923	0.954
4FGL_J0426.7+6826	13.364		140.674		0.939	0.923	0.958
4FGL_J1912.7-1250	-10.489		23.779		0.939	0.919	0.958
4FGL_J0700.1-6311	-23.055		273.599		0.940	0.915	0.966
4FGL_J1120.6+0713	60.673		251.504		0.940	0.918	0.962
4FGL_J0333.1+8227	21.286		128.180		0.941	0.926	0.954
4FGL_J1316.5+3013	83.677		63.741		0.942	0.913	0.968
4FGL_J1513.4-3721	17.409		331.859		0.942	0.929	0.957
4FGL_J2258.5-8247	-33.427		307.013		0.943	0.925	0.958
4FGL_J2352.9+3031	-30.680		108.273		0.946	0.924	0.971
4FGL_J0312.4-3221	-59.092		231.284		0.946	0.921	0.970
4FGL_J1213.8-4345	18.593		295.787		0.948	0.927	0.967
4FGL_J2031.1-2615	-32.560		17.705		0.948	0.933	0.964
4FGL_J1946.0+0937	-7.523		47.827		0.948	0.934	0.962
4FGL_J0856.8+8559	29.158		126.848		0.948	0.931	0.964
4FGL_J0008.4+1455	-46.677		107.724		0.950	0.936	0.965
4FGL_J1640.3+6850	36.807		100.665		0.951	0.931	0.969
4FGL_J0250.6+8435	22.412		125.833		0.951	0.940	0.963
4FGL_J0845.4+0442	27.425		222.244		0.952	0.933	0.967
4FGL_J1549.3+6310	43.907		96.907		0.952	0.931	0.970
4FGL_J0501.7+3048	-6.813		173.089		0.952	0.927	0.976
4FGL_J0102.6-5639	-60.405		299.819		0.952	0.937	0.965
4FGL_J2023.6-0123	-21.082		42.611		0.952	0.936	0.970
4FGL_J0557.3-0615	-14.864		212.410		0.953	0.932	0.976
4FGL_J2030.9-1621	-29.189		28.549		0.953	0.936	0.970
4FGL_J2331.5-0258	-59.203		81.143		0.954	0.933	0.973
4FGL_J1108.7-1844	37.811		271.654		0.954	0.927	0.976
4FGL_J0725.8-0054	7.236		217.699		0.954	0.946	0.963
4FGL_J1918.1+3752	11.438		69.812		0.954	0.933	0.976
4FGL_J0805.9+3834	30.435		182.166		0.955	0.943	0.967
4FGL_J1836.5+1948	12.068		49.185		0.956	0.945	0.967
4FGL_J0238.7+2555	-30.988		151.205		0.956	0.938	0.973
4FGL_J0223.5+3912	-20.261		141.782		0.956	0.945	0.967
4FGL_J0154.3-0236	-61.235		157.148		0.956	0.943	0.971
4FGL_J0317.8-4414	-56.091		252.941		0.957	0.928	0.982
4FGL_J1410.5+6215	52.501		107.947		0.957	0.924	0.988
4FGL_J1359.1-1152	47.668		327.974		0.957	0.913	0.998
4FGL_J0437.4-6155	-39.310		272.463		0.957	0.940	0.972
4FGL_J0746.5-0710	8.813		225.733		0.957	0.944	0.972
4FGL_J0355.1-1841	-47.108		211.648		0.957	0.931	0.995
4FGL_J1228.3+7521	41.688		124.885		0.957	0.935	0.978
4FGL_J1843.8-2011	-7.454		14.016		0.958	0.944	0.973
4FGL_J2340.5+3854	-21.919		108.131		0.958	0.946	0.973
4FGL_J0146.3+4606	-15.708		132.775		0.959	0.947	0.969
4FGL_J1924.2-1549	-14.262		22.226		0.959	0.933	0.986
4FGL_J0928.7-3529	11.219		262.990		0.959	0.949	0.970
4FGL_J2142.1+4501	-5.962		91.427		0.960	0.944	0.978
4FGL_J1613.3-1907	22.681		355.119		0.960	0.942	0.977
4FGL_J1439.9-3953	18.375		324.558		0.960	0.952	0.969
4FGL_J2042.7-5415	-37.786		343.755		0.960	0.934	0.985
4FGL_J2054.0+7024	16.103		105.452		0.960	0.939	0.979
4FGL_J0604.9-0000	-10.327		207.579		0.960	0.945	0.977
4FGL_J0649.3+2230	9.618		192.481		0.961	0.944	0.979
4FGL_J1512.2+4704	56.018		78.318		0.962	0.943	0.980
4FGL_J1942.5-5827	-29.447		338.798		0.962	0.947	0.975
4FGL_J0832.2+2753	33.257		195.918		0.962	0.947	0.976
4FGL_J0456.3-1634	-32.737		215.895		0.962	0.947	0.978
4FGL_J0505.8+3322	-4.570		171.554		0.962	0.946	0.979
4FGL_J0333.8+4007	-12.877		153.633		0.962	0.950	0.975
4FGL_J0658.1-5840	-22.083		268.817		0.962	0.948	0.976
4FGL_J1411.5-0723	50.399		335.124		0.963	0.952	0.974
4FGL_J2046.6-1012	-30.192		36.825		0.963	0.952	0.975
4FGL_J0529.1+0935	-13.426		194.577		0.963	0.947	0.982
4FGL_J1602.9-1928	24.262		353.011		0.964	0.956	0.971
4FGL_J0805.8-2331	4.489		242.288		0.964	0.951	0.975
4FGL_J1716.3+3434	33.644		58.085		0.964	0.943	0.986
4FGL_J1105.8-0731	46.938		262.746		0.964	0.956	0.974
4FGL_J0326.7-3404	-56.073		234.419		0.965	0.949	0.981
4FGL_J0011.8-3142	-80.235		2.559		0.965	0.946	0.983
4FGL_J2357.0-4840	-66.019		325.383		0.965	0.951	0.978
4FGL_J0021.0+0322	-58.623		108.237		0.965	0.948	0.983
4FGL_J1446.8-1830	36.462		337.625		0.965	0.948	0.981
4FGL_J0739.8-6722	-20.433		279.258		0.965	0.950	0.980
4FGL_J1249.2-2809	34.719		302.352		0.965	0.958	0.972
4FGL_J2207.1+4316	-10.138		93.854		0.966	0.950	0.980
4FGL_J2244.6+2502	-29.544		89.760		0.966	0.952	0.978
4FGL_J0129.7+3436	-27.592		131.830		0.966	0.953	0.980
4FGL_J1922.2+2314	4.032		57.041		0.966	0.956	0.976
4FGL_J1546.1-1003	33.653		357.715		0.966	0.954	0.978
4FGL_J0356.1-1329	-44.883		204.859		0.967	0.950	0.984
4FGL_J0333.3+0233	-40.985		182.158		0.967	0.954	0.980
4FGL_J0233.0+3740	-20.944		144.256		0.967	0.956	0.978
4FGL_J2035.9+4901	5.012		86.705		0.967	0.958	0.976
4FGL_J0204.3-3140	-73.516		233.278		0.968	0.953	0.981
4FGL_J1207.2-0524	55.754		283.128		0.968	0.952	0.981
4FGL_J0310.9-3458	-59.284		236.433		0.968	0.951	0.984
4FGL_J0606.5-4730	-26.947		254.915		0.968	0.957	0.978
4FGL_J0039.1+4330	-19.304		120.581		0.968	0.955	0.981
4FGL_J0833.4-0458	20.016		229.804		0.969	0.957	0.996
4FGL_J1939.8-4928	-27.895		348.901		0.969	0.961	0.978
4FGL_J2321.4+5111	-9.205		108.875		0.970	0.962	0.979
4FGL_J0004.0+0840	-52.398		103.496		0.970	0.956	0.982
4FGL_J1800.1+2812	22.933		54.021		0.970	0.953	0.986
4FGL_J2300.8-0736	-57.332		64.481		0.970	0.953	0.986
4FGL_J0648.2+1745	7.326		196.685		0.970	0.953	0.985
4FGL_J0245.4-5950	-51.933		280.055		0.970	0.956	0.985
4FGL_J1223.5+0818	70.048		282.310		0.971	0.958	0.985
4FGL_J0658.6+0636	4.604		207.854		0.971	0.961	0.981
4FGL_J0447.4-2747	-38.172		228.228		0.971	0.940	0.997
4FGL_J1953.0-7025	-30.588		324.974		0.971	0.963	0.979
4FGL_J0646.4-5455	-22.595		264.449		0.971	0.965	0.998
4FGL_J1223.0+1100	72.555		279.111		0.971	0.965	0.979
4FGL_J0606.9+4402	11.163		168.904		0.971	0.953	1.000
4FGL_J0239.5+1326	-41.694		159.221		0.971	0.961	1.000
4FGL_J0049.5-4150	-75.277		304.287		0.972	0.962	0.984
4FGL_J0726.1+8114	28.109		132.759		0.972	0.965	0.999
4FGL_J2104.7+0108	-28.664		50.726		0.972	0.959	0.987
4FGL_J0622.7-4141	-22.719		249.496		0.973	0.960	0.986
4FGL_J0629.6+2435	6.480		188.580		0.973	0.955	0.990
4FGL_J0526.3+2246	-6.957		182.882		0.973	0.958	0.987
4FGL_J0131.2+5547	-6.651		128.552		0.974	0.966	0.981
4FGL_J0651.0+4013	17.066		175.929		0.974	0.968	0.980
4FGL_J0135.1+0255	-58.162		143.944		0.974	0.955	0.997
4FGL_J0651.4+6525	24.500		150.130		0.974	0.966	0.982
4FGL_J0541.1-4854	-31.356		255.735		0.974	0.957	0.990
4FGL_J1814.0+3828	23.391		65.622		0.974	0.963	0.985
4FGL_J2047.9-3122	-37.387		12.764		0.975	0.967	0.983
4FGL_J2359.1+1719	-43.772		105.517		0.975	0.962	0.988
4FGL_J1528.2-2905	22.391		339.627		0.975	0.968	0.983
4FGL_J2001.9-5737	-31.968		339.905		0.975	0.968	0.983
4FGL_J2045.1-2346	-34.854		21.672		0.976	0.966	0.985
4FGL_J0442.7+6142	10.185		146.986		0.976	0.968	0.985
4FGL_J0438.7-3441	-41.300		236.574		0.976	0.967	0.999
4FGL_J0447.2-2539	-37.674		225.578		0.977	0.969	0.985
4FGL_J2143.9+3337	-14.725		84.013		0.977	0.966	0.987
4FGL_J0226.7+2312	-34.654		149.757		0.977	0.970	0.985
4FGL_J1309.6+3718	79.116		103.362		0.977	0.959	0.993
4FGL_J0958.8+7039	40.188		140.181		0.977	0.965	0.989
4FGL_J2103.7-1112	-34.409		37.873		0.977	0.969	0.985
4FGL_J2127.6-5959	-42.482		334.710		0.977	0.964	0.990
4FGL_J0538.2-3910	-30.297		244.438		0.977	0.969	0.986
4FGL_J0723.7+2050	16.215		197.432		0.977	0.970	0.984
4FGL_J1104.0+2611	66.029		209.023		0.977	0.964	0.990
4FGL_J0316.9-0625	-49.742		188.701		0.978	0.963	0.991
4FGL_J1735.4-1118	11.219		13.884		0.978	0.965	0.991
4FGL_J0316.0-5626	-51.004		271.717		0.978	0.968	0.988
4FGL_J1111.8+4858	60.915		157.560		0.979	0.961	0.996
4FGL_J0731.8-3009	-5.397		244.167		0.979	0.966	0.989
4FGL_J1019.7+0511	47.772		237.341		0.979	0.971	0.988
4FGL_J0216.8+0510	-51.667		158.724		0.979	0.972	0.986
4FGL_J2240.3-1246	-56.164		51.476		0.979	0.971	0.987
4FGL_J1535.3-3135	19.479		339.268		0.979	0.966	0.991
4FGL_J0342.8-3007	-52.487		227.930		0.979	0.969	0.990
4FGL_J2256.4-7119	-42.988		315.088		0.980	0.982	0.998
4FGL_J1422.6+8150	34.595		119.101		0.980	0.969	0.992
4FGL_J1640.2+0629	32.048		23.092		0.981	0.972	0.990
4FGL_J0901.5+6711	37.289		147.182		0.981	0.972	0.990
4FGL_J1600.0+8510	30.353		118.830		0.981	0.976	0.986
4FGL_J0751.4+2655	24.328		193.858		0.981	0.968	0.996
4FGL_J0330.7-2408	-54.111		217.292		0.982	0.973	0.992
4FGL_J0130.4-2129	-79.478		182.703		0.982	0.975	0.990
4FGL_J0041.7-1607	-78.766		110.908		0.982	0.972	0.996
4FGL_J1156.6-2248	38.338		286.777		0.983	0.977	0.988
4FGL_J0048.6-2427	-87.255		109.728		0.983	0.976	0.990
4FGL_J0914.8+5846	41.308		156.954		0.983	0.976	0.991
4FGL_J1428.8+7429	41.016		114.529		0.983	0.970	0.995
4FGL_J1608.0-2038	22.573		352.995		0.983	0.979	0.987
4FGL_J1132.2-4736	13.161		289.366		0.983	0.977	0.990
4FGL_J1541.7+1413	48.351		23.699		0.983	0.975	0.992
4FGL_J1619.0+7536	35.320		109.063		0.983	0.976	0.991
4FGL_J1219.0-4827	14.070		297.414		0.983	0.978	0.989
4FGL_J1617.3-1513	24.526		359.001		0.983	0.977	0.990
4FGL_J2142.4+3659	-12.015		86.078		0.984	0.977	0.989
4FGL_J0725.5+0216	8.628		214.802		0.984	0.980	0.988
4FGL_J1225.3-3446	27.785		296.890		0.984	0.976	0.992
4FGL_J2226.5+6901	9.714		110.535		0.984	0.975	0.992
4FGL_J0420.3-6016	-41.787		271.219		0.984	0.977	0.991
4FGL_J1924.3-5458	-26.518		342.348		0.984	0.976	0.991
4FGL_J1322.6-1418	47.876		314.251		0.985	0.976	0.993
4FGL_J0324.8-2043	-54.497		211.017		0.985	0.973	0.996
4FGL_J1039.2-2848	25.723		270.908		0.985	0.977	0.992
4FGL_J1229.7-5304	9.663		299.634		0.985	0.980	0.990
4FGL_J1824.5+4311	22.842		71.156		0.985	0.979	0.993
4FGL_J1457.8-4642	10.831		324.401		0.985	0.976	0.995
4FGL_J1705.4+5436	36.990		82.462		0.985	0.980	0.991
4FGL_J0358.7+7649	17.773		132.977		0.985	0.977	0.993
4FGL_J1234.7-0434	58.050		295.057		0.985	0.979	0.992
4FGL_J0250.7+5630	-2.616		138.883		0.985	0.982	0.989
4FGL_J0350.0+0640	-35.163		181.553		0.985	0.975	0.996
4FGL_J1744.9-1727	6.094		9.754		0.986	0.981	0.990
4FGL_J0848.7+7017	35.186		144.014		0.986	0.980	0.991
4FGL_J1838.4-6023	-21.805		335.022		0.986	0.976	0.996
4FGL_J0210.1+2518	-34.245		144.533		0.986	0.979	0.993
4FGL_J1838.0-5959	-21.651		335.424		0.986	0.982	0.991
4FGL_J0215.3+7555	13.892		128.078		0.986	0.979	0.995
4FGL_J1151.6-2115	39.506		284.788		0.986	0.981	0.992
4FGL_J0942.7-2028	24.036		254.145		0.986	0.981	0.993
4FGL_J0730.1+6852	28.633		146.804		0.987	0.979	0.995
4FGL_J0202.9-0225	-59.936		160.715		0.987	0.981	0.992
4FGL_J0500.2+5237	6.350		155.633		0.987	0.981	0.992
4FGL_J1526.7-1529	33.119		349.093		0.987	0.982	0.993
4FGL_J0228.2-3102	-68.538		229.192		0.987	0.978	0.996
4FGL_J1628.3-3343	10.347		346.240		0.987	0.983	0.992
4FGL_J0524.5+2839	-4.042		177.735		0.987	0.984	0.991
4FGL_J1312.6-1900	43.570		309.854		0.987	0.981	0.993
4FGL_J1612.2+2828	45.901		46.880		0.988	0.979	0.995
4FGL_J2353.1-4806	-66.146		327.473		0.988	0.984	0.992
4FGL_J0829.6-1140	15.664		235.263		0.988	0.984	0.992
4FGL_J1605.1-1140	29.085		359.901		0.988	0.983	0.993
4FGL_J2316.9-5210	-59.352		331.746		0.988	0.982	0.994
4FGL_J0559.9+6409	18.907		149.626		0.988	0.984	0.993
4FGL_J1123.6+8028	35.902		127.315		0.988	0.982	0.997
4FGL_J0506.9+0323	-21.363		197.162		0.988	0.985	0.993
4FGL_J0006.4+0135	-59.297		100.477		0.988	0.983	0.993
4FGL_J1954.9-5640	-30.986		340.993		0.989	0.985	0.993
4FGL_J1208.4+6121	55.018		131.900		0.989	0.982	0.995
4FGL_J1131.1-0944	48.314		272.366		0.989	0.985	0.994
4FGL_J2101.3+0912	-23.515		57.695		0.989	0.984	0.993
4FGL_J2224.5+0353	-42.894		68.393		0.989	0.983	0.996
4FGL_J1201.1-0332	57.016		279.419		0.989	0.983	0.996
4FGL_J0935.3-1736	24.723		250.528		0.989	0.986	0.994
4FGL_J0049.1+4223	-20.480		122.473		0.990	0.984	0.996
4FGL_J0309.4-4000	-58.753		246.169		0.990	0.984	0.996
4FGL_J2359.9-3736	-74.920		345.663		0.990	0.985	0.994
4FGL_J0233.9+8041	18.678		127.167		0.990	0.984	0.996
4FGL_J1612.4-3100	14.658		345.861		0.990	0.987	0.993
4FGL_J0503.6+4518	2.328		161.795		0.990	0.987	0.993
4FGL_J0150.6-5448	-60.292		285.641		0.990	0.985	0.995
4FGL_J1922.5-7453	-28.137		319.966		0.990	0.987	0.993
4FGL_J1744.4+1851	22.969		43.151		0.990	0.983	0.997
4FGL_J2229.1+2254	-29.302		85.030		0.990	0.986	0.995
4FGL_J0751.4-0421	11.249		223.827		0.990	0.987	0.994
4FGL_J1401.1-3717	23.525		318.002		0.990	0.987	0.994
4FGL_J1315.9-0732	54.821		313.515		0.990	0.987	0.994
4FGL_J0958.4-2441	23.486		260.180		0.991	0.987	0.994
4FGL_J2325.2-2010	-69.105		47.738		0.991	0.987	0.996
4FGL_J0930.5+5132	45.330		165.769		0.991	0.984	0.998
4FGL_J1102.9-5628	3.286		288.326		0.991	0.987	0.996
4FGL_J0526.7-1519	-25.495		217.785		0.991	0.987	0.995
4FGL_J0429.9-3101	-42.577		231.326		0.991	0.988	0.994
4FGL_J1212.0-2326	38.534		291.348		0.991	0.987	0.995
4FGL_J1811.2-2759	-4.409		3.625		0.991	0.987	0.995
4FGL_J1441.7+1836	63.267		20.210		0.991	0.987	0.995
4FGL_J1440.0-2343	32.792		332.724		0.991	0.988	0.994
4FGL_J0806.9-2151	5.601		240.996		0.991	0.987	0.996
4FGL_J2041.8-7319	-33.719		320.733		0.991	0.988	0.995
4FGL_J0241.9-1603	-62.117		195.257		0.991	0.988	0.995
4FGL_J1336.2+2053	78.017		3.932		0.991	0.986	0.997
4FGL_J1810.7+5335	27.410		81.781		0.991	0.989	0.994
4FGL_J0703.2+6809	26.122		147.385		0.991	0.985	0.998
4FGL_J0058.6-1140	-74.460		129.490		0.991	0.987	0.997
4FGL_J0800.3+5611	31.701		161.593		0.991	0.988	0.995
4FGL_J1528.5-2240	27.383		344.071		0.992	0.987	0.997
4FGL_J0602.0+5315	14.574		160.067		0.992	0.989	0.994
4FGL_J1412.0+3836	69.621		72.298		0.992	0.988	0.997
4FGL_J1020.7-3920	14.824		273.660		0.992	0.988	0.995
4FGL_J0647.0-5138	-21.593		261.068		0.992	0.989	0.996
4FGL_J1632.4+5800	40.956		87.731		0.992	0.985	0.998
4FGL_J1438.5-4207	16.465		323.317		0.992	0.986	0.998
4FGL_J0515.5-0125	-21.884		202.806		0.992	0.989	0.996
4FGL_J1331.7-0647	54.699		320.444		0.992	0.987	0.997
4FGL_J0215.9+0300	-53.620		160.303		0.992	0.989	0.995
4FGL_J0204.3+2417	-35.659		143.484		0.992	0.988	0.997
4FGL_J0536.5-2548	-27.116		229.615		0.992	0.988	0.997
4FGL_J0355.3+3909	-11.044		157.542		0.992	0.988	0.996
4FGL_J0807.0-6102	-15.035		274.616		0.992	0.988	0.997
4FGL_J2240.7-4746	-57.260		345.064		0.993	0.989	0.997
4FGL_J1849.2-1647	-7.098		17.674		0.993	0.990	0.996
4FGL_J0338.9-2848	-53.159		225.580		0.993	0.990	0.996
4FGL_J2115.6-4938	-43.361		349.005		0.993	0.989	0.996
4FGL_J0248.0+2232	-32.892		155.324		0.993	0.989	0.996
4FGL_J0933.5-5240	-0.681		275.491		0.993	0.989	0.996
4FGL_J2034.8-4200	-36.404		359.127		0.993	0.990	0.996
4FGL_J1559.1+6736	40.776		101.380		0.993	0.988	0.997
4FGL_J2017.5-4113	-33.107		359.562		0.993	0.990	0.996
4FGL_J0717.7-5519	-18.480		266.349		0.993	0.989	0.996
4FGL_J0029.4+2051	-41.712		116.050		0.993	0.991	1.000
4FGL_J0712.5+3311	18.557		184.455		0.993	0.988	0.997
4FGL_J2022.0-7224	-32.563		322.257		0.993	0.990	0.997
4FGL_J2119.0-3317	-44.190		11.707		0.993	0.989	0.998
4FGL_J1003.4+0205	42.656		237.539		0.993	0.989	0.998
4FGL_J0211.1-0646	-62.212		169.479		0.993	0.989	0.997
4FGL_J2343.9+0546	-53.269		94.067		0.993	0.991	0.996
4FGL_J1650.9+0429	28.751		22.528		0.993	0.990	0.997
4FGL_J1550.8-0822	33.902		0.155		0.993	0.990	0.997
4FGL_J1830.0-5225	-18.106		342.639		0.994	0.989	0.998
4FGL_J1849.3-6447	-24.149		330.764		0.994	0.991	0.997
4FGL_J0601.3+5444	15.119		158.652		0.994	0.989	0.998
4FGL_J1842.4-5840	-21.801		336.948		0.994	0.990	0.998
4FGL_J1925.0+2815	5.814		61.791		0.994	0.992	0.997
4FGL_J0121.8-3916	-76.304		277.269		0.994	0.992	0.997
4FGL_J0749.0-2956	-2.045		245.819		0.994	0.992	0.998
4FGL_J0737.3-8247	-25.475		295.098		0.994	0.991	0.997
4FGL_J0257.0+3358	-22.032		150.720		0.994	0.991	0.998
4FGL_J1923.4-2503	-17.770		13.334		0.994	0.991	0.999
4FGL_J1223.6-3032	31.948		295.883		0.994	0.992	0.997
4FGL_J1944.9-2143	-21.097		18.570		0.995	0.993	0.996
4FGL_J2339.2-7403	-42.135		309.520		0.995	0.993	0.997
4FGL_J2309.7-3632	-66.527		2.934		0.995	0.993	0.997
4FGL_J0853.1-3657	4.940		259.178		0.995	0.993	0.996
4FGL_J0409.4+3201	-14.366		164.654		0.995	0.993	0.997
4FGL_J0509.9-6417	-35.189		274.270		0.995	0.993	0.997
4FGL_J1719.3+1205	25.847		33.703		0.995	0.992	0.998
4FGL_J0953.4-7659	-17.542		293.410		0.995	0.992	0.997
4FGL_J1901.7-5140	-22.484		345.039		0.995	0.992	0.999
4FGL_J0436.2-0038	-30.022		196.587		0.995	0.990	1.000
4FGL_J1545.8-2336	24.078		346.719		0.995	0.993	0.998
4FGL_J0733.4+5152	27.314		166.021		0.995	0.993	0.998
4FGL_J2137.4-3209	-47.901		13.970		0.995	0.992	0.998
4FGL_J1549.8-0659	34.980		1.223		0.995	0.994	0.997
4FGL_J0433.7-5725	-40.926		266.931		0.995	0.994	0.997
4FGL_J0133.2-4533	-69.783		281.390		0.995	0.993	0.999
4FGL_J1121.3-0011	55.157		260.858		0.996	0.993	0.998
4FGL_J0820.1-2801	4.723		247.827		0.996	0.999	1.000
4FGL_J1220.2-3713	25.233		296.079		0.996	0.994	0.998
4FGL_J1232.5-3720	25.379		298.785		0.996	0.994	0.997
4FGL_J2326.2+0113	-55.022		83.654		0.996	0.992	0.999
4FGL_J1606.9+5919	43.696		90.819		0.996	0.993	1.000
4FGL_J1017.3+5204	51.974		161.342		0.996	0.993	0.999
4FGL_J1826.0-5037	-16.865		344.144		0.996	0.994	0.998
4FGL_J0206.8-5744	-56.627		284.670		0.996	0.994	0.998
4FGL_J1014.7+3210	55.771		194.838		0.996	0.993	0.998
4FGL_J0906.2-1707	19.742		245.303		0.996	0.993	0.999
4FGL_J1714.0-2029	10.602		3.198		0.996	0.994	0.999
4FGL_J0052.9-6644	-50.391		302.691		0.996	0.995	0.999
4FGL_J0340.4-2422	-52.009		218.516		0.996	0.994	0.999
4FGL_J0752.3-1631	5.417		234.632		0.997	0.995	0.998
4FGL_J2358.5-1808	-74.864		66.593		0.997	0.995	0.998
4FGL_J1547.3-1531	29.674		353.278		0.997	0.995	0.999
4FGL_J1647.1+6149	38.230		91.950		0.997	0.994	1.000
4FGL_J1827.5+2015	14.173		48.702		0.997	0.995	0.999
4FGL_J1505.5-8241	-20.977		307.242		0.997	0.995	0.999
4FGL_J1507.3+3341	60.115		53.985		0.997	0.994	0.999
4FGL_J2245.5-1734	-59.461		44.517		0.997	0.998	1.000
4FGL_J1400.2-4010	20.816		316.915		0.997	0.995	0.999
4FGL_J0640.8+2432	8.747		189.768		0.997	0.994	1.000
4FGL_J2251.7-3208	-63.607		14.738		0.997	0.995	0.999
4FGL_J0232.5-1118	-61.477		184.182		0.997	0.995	0.999
4FGL_J0847.0-2336	12.205		247.774		0.997	0.996	0.998
4FGL_J1554.4-1215	30.660		357.407		0.997	0.995	0.999
4FGL_J1240.4-7148	-8.962		302.065		0.997	0.996	0.998
4FGL_J2058.8-1442	-34.756		33.406		0.997	0.995	0.999
4FGL_J1958.1+2438	-2.402		62.298		0.997	0.996	0.999
4FGL_J0802.3-0942	10.953		229.925		0.997	0.996	0.998
4FGL_J0817.1+1955	27.448		203.410		0.997	0.996	0.999
4FGL_J2159.1-2840	-52.110		20.239		0.997	0.996	0.999
4FGL_J1934.3-2419	-19.799		15.024		0.997	0.996	0.999
4FGL_J0039.1-2219	-84.444		92.032		0.997	0.996	0.999
4FGL_J1016.5-2650	24.435		265.125		0.998	0.995	1.000
4FGL_J0830.0+5231	35.996		166.040		0.998	0.996	1.000
4FGL_J1042.9+0054	49.532		247.905		0.998	0.996	0.999
4FGL_J2103.2-2114	-38.059		26.278		0.998	0.995	1.000
4FGL_J2142.8+1958	-24.388		73.766		0.998	0.996	0.999
4FGL_J0101.7-5455	-62.139		299.752		0.998	0.996	1.000
4FGL_J2030.5-1439	-28.436		30.298		0.998	0.997	0.999
4FGL_J0754.0+0451	16.141		215.755		0.998	0.997	0.999
4FGL_J0047.9+5448	-8.067		122.424		0.998	0.996	1.000
4FGL_J0429.8+2843	-13.476		170.246		0.998	0.997	0.999
4FGL_J0746.3-0225	11.062		221.481		0.998	0.997	0.999
4FGL_J0439.4-3202	-40.749		233.138		0.998	0.997	0.999
4FGL_J1340.0-1501	46.223		320.035		0.998	0.997	0.999
4FGL_J0611.1+4325	11.568		169.812		0.998	0.997	0.999
4FGL_J1931.3-1556	-15.872		22.846		0.998	0.998	1.000
4FGL_J0350.4-5144	-48.538		261.754		0.998	0.997	0.999
4FGL_J0348.2+6035	4.812		143.023		0.998	0.997	0.999
4FGL_J0212.2-2559	-71.916		213.933		0.998	0.997	1.000
4FGL_J1831.9+3820	20.010		66.664		0.998	0.997	1.000
4FGL_J1253.8+2929	87.571		110.335		0.998	0.997	1.000
4FGL_J1322.3-0606	55.935		316.741		0.998	0.997	0.999
4FGL_J1129.2-1014	47.636		272.080		0.998	0.996	1.000
4FGL_J1549.8-3044	18.153		342.349		0.998	0.997	0.999
4FGL_J0425.3+6319	9.769		144.405		0.998	0.998	0.999
4FGL_J0701.5+2511	13.267		191.176		0.998	0.997	1.000
4FGL_J1541.9-2915	20.389		342.020		0.998	0.998	0.999
4FGL_J2109.8-8618	-29.182		306.413		0.998	0.998	0.999
4FGL_J2321.5-1619	-66.546		55.747		0.999	0.998	0.999
4FGL_J1242.9+7315	43.853		123.776		0.999	0.998	1.000
4FGL_J0213.8-6949	-45.663		292.931		0.999	0.998	1.000
4FGL_J0001.6-4156	-72.029		334.226		0.999	0.998	0.999
4FGL_J0507.4-3346	-35.297		236.682		0.999	0.998	1.000
4FGL_J2300.9+7108	10.172		114.177		0.999	0.998	1.000
4FGL_J0936.3-2111	22.459		253.581		0.999	0.998	0.999
4FGL_J2025.3-2231	-30.136		21.383		0.999	0.998	1.000
4FGL_J0525.6-6013	-33.871		269.107		0.999	0.998	0.999
4FGL_J0003.1-5248	-62.789		318.990		0.999	0.998	0.999
4FGL_J1424.1+2917	69.501		44.434		0.999	0.998	1.000
4FGL_J0842.7+6656	35.612		148.144		0.999	0.998	1.000
4FGL_J1944.2+3921	7.584		73.528		0.999	0.998	0.999
4FGL_J1047.9-3738	19.048		277.476		0.999	0.998	1.000
4FGL_J1153.6-2553	35.178		286.994		0.999	0.998	1.000
4FGL_J1937.0+8354	25.767		116.299		0.999	0.998	1.000
4FGL_J1334.1-3521	26.707		312.682		0.999	0.998	1.000
4FGL_J1042.1-4128	15.158		278.416		0.999	0.998	1.000
4FGL_J0248.6+5131	-7.226		140.802		0.999	0.998	0.999
4FGL_J1636.5-0454	26.953		11.320		0.999	0.998	1.000
4FGL_J2213.5-4754	-53.025		348.046		0.999	0.998	1.000
4FGL_J0458.0+1152	-18.651		188.292		0.999	0.998	1.000
4FGL_J1944.4-4523	-27.891		353.593		0.999	0.998	1.000
4FGL_J1155.5-3418	27.148		289.972		0.999	0.998	1.000
4FGL_J1455.8-7601	-14.972		310.354		0.999	0.998	1.000
4FGL_J1934.2+6002	18.210		91.830		0.999	0.998	1.000
4FGL_J2002.4-7119	-31.253		323.833		0.999	0.999	1.000
4FGL_J1427.4-1823	38.870		332.659		0.999	0.998	1.000
4FGL_J0200.3-4109	-70.075		262.093		0.999	0.999	1.000
4FGL_J1234.0-5735	5.197		300.598		0.999	0.999	1.000
4FGL_J0132.7-0804	-68.582		152.003		0.999	0.999	1.000
4FGL_J0028.1+7505	12.294		121.404		0.999	0.999	1.000
4FGL_J0350.8-2814	-50.500		225.321		0.999	0.999	1.000
4FGL_J0954.2-2520	22.372		259.893		0.999	0.999	1.000
4FGL_J0719.1-7055	-23.323		282.245		0.999	0.999	1.000
4FGL_J0549.0+3258	2.721		176.932		0.999	0.999	1.000
4FGL_J2210.8+3203	-19.554		87.497		0.999	1.000	1.000
4FGL_J0644.6-2853	-14.075		238.472		0.999	0.999	1.000
4FGL_J0002.1-6728	-48.963		310.085		0.999	0.999	1.000
4FGL_J0344.4+3432	-15.977		158.888		0.999	0.999	1.000
4FGL_J0401.0-5353	-46.331		264.017		0.999	0.999	1.000
4FGL_J1030.6-2028	31.452		263.664		0.999	0.999	1.000
4FGL_J2056.7+4939	2.755		89.325		0.999	0.999	1.000
4FGL_J1713.7+8844	27.644		121.634		1.000	0.999	1.000
4FGL_J0414.8-5338	-44.451		262.846		1.000	0.999	1.000
4FGL_J1828.0+2634	16.555		54.774		1.000	0.999	1.000
4FGL_J1823.6-3453	-9.936		358.680		1.000	0.999	1.000
4FGL_J0709.2-1527	-3.149		228.693		1.000	0.999	1.000
4FGL_J1158.9+0818	67.449		267.108		1.000	0.999	1.000
4FGL_J0224.0-1850	-67.184		196.565		1.000	0.999	1.000
4FGL_J2347.9+5436	-7.128		113.742		1.000	0.999	1.000
4FGL_J0804.9-0624	13.174		227.331		1.000	0.999	1.000
4FGL_J0813.7-0356	16.293		226.252		1.000	0.999	1.000
4FGL_J0338.7-5706	-47.986		270.164		1.000	1.000	1.000
4FGL_J0319.4-7045	-41.667		287.532		1.000	1.000	1.000
4FGL_J0539.0+1644	-7.675		189.625		1.000	0.999	1.000
4FGL_J1844.8-3248	-13.034		2.517		1.000	0.999	1.000
4FGL_J0638.7+2753	9.776		186.504		1.000	1.000	1.000
4FGL_J0814.4+6926	32.525		145.861		1.000	1.000	1.000
4FGL_J1447.0-2657	29.188		332.502		1.000	1.000	1.000
4FGL_J0221.5+2513	-33.320		147.429		1.000	1.000	1.000
4FGL_J2040.1-4621	-37.631		353.746		1.000	1.000	1.000
4FGL_J1439.5-2525	31.355		331.652		1.000	1.000	1.000
4FGL_J1353.7-3936	21.694		315.797		1.000	1.000	1.000
4FGL_J0315.4-2643	-58.011		220.622		1.000	1.000	1.000
4FGL_J1102.8-0148	50.992		256.477		1.000	1.000	1.000
4FGL_J0659.6-6742	-24.190		278.382		1.000	1.000	1.000
4FGL_J2226.6+0210	-44.465		67.156		1.000	1.000	1.000
4FGL_J0121.7+5153	-10.697		127.684		1.000	1.000	1.000
4FGL_J0748.3+8511	28.209		128.217		1.000	1.000	1.000
4FGL_J0102.7-2001	-82.443		143.615		1.000	1.000	1.000
4FGL_J1846.7+7238	26.145		103.519		1.000	1.000	1.000
4FGL_J1643.7+3317	40.061		54.965		1.000	1.000	1.000
4FGL_J1514.4-7719	-16.648		310.616		1.000	1.000	1.000
4FGL_J2037.9-0504	-25.942		40.914		1.000	1.000	1.000
4FGL_J0616.9+4340	12.619		170.047		1.000	1.000	1.000
4FGL_J1518.4+0750	50.233		10.851		1.000	1.000	1.000
4FGL_J2018.5+3852	1.667		76.605		1.000	1.000	1.000
4FGL_J1806.9-8038	-24.963		313.068		1.000	1.000	1.000
4FGL_J1003.6-2137	26.566		258.926		1.000	1.000	1.000
4FGL_J0451.8+5721	8.320		151.139		1.000	1.000	1.000
4FGL_J2319.6-0456	-58.844		74.249		1.000	1.000	1.000
4FGL_J2002.6+6302	16.443		96.195		1.000	1.000	1.000
4FGL_J1117.2-5337	6.703		289.134		1.000	1.000	1.000
4FGL_J0506.0-0357	-25.177		204.010		1.000	1.000	1.000
4FGL_J1200.8-1429	46.608		284.955		1.000	1.000	1.000
4FGL_J0237.1-0714	-58.011		179.375		1.000	1.000	1.000
4FGL_J0201.1-4347	-68.202		267.333		1.000	1.000	1.000
4FGL_J0014.8+6118	-1.257		118.557		1.000	1.000	1.000
4FGL_J0259.5-1705	-58.781		200.919		1.000	1.000	1.000
4FGL_J1537.9-1344	32.546		352.884		1.000	1.000	1.000
4FGL_J2138.3+3556	-12.234		84.742		1.000	1.000	1.000
4FGL_J1033.5-5035	6.519		281.723		1.000	1.000	1.000
4FGL_J0648.1+1605	6.556		198.180		1.000	1.000	1.000
4FGL_J2313.4-6922	-45.393		314.937		1.000	1.000	1.000
4FGL_J0357.2-0319	-39.675		193.032		1.000	1.000	1.000
4FGL_J2246.7-5207	-55.834		337.398		1.000	1.000	1.000
4FGL_J0404.1-1715	-44.580		210.819		1.000	1.000	1.000
4FGL_J0223.5+5415	-6.229		136.219		1.000	1.000	1.000
4FGL_J1950.6+3456	4.287		70.302		1.000	1.000	1.000
4FGL_J0359.4-0236	-38.838		192.627		1.000	1.000	1.000
4FGL_J2119.4+4652	-1.916		89.823		1.000	1.000	1.000
4FGL_J0706.1+0246	4.545		212.136		1.000	1.000	1.000
4FGL_J0501.0+2424	-10.770		178.171		1.000	1.000	1.000
4FGL_J2026.1+7645	21.223		109.927		1.000	1.000	1.000
4FGL_J1141.4+6805	47.705		132.527		1.000	1.000	1.000
4FGL_J1208.2-7810	-15.500		300.649		1.000	1.000	1.000
4FGL_J0620.7+2643	5.671		185.740		1.000	1.000	1.000
4FGL_J1911.5+0311	-3.022		38.070		1.000	1.000	1.000
4FGL_J0559.6+3044	3.534		179.982		1.000	1.000	1.000
4FGL_J2033.7+6308	13.486		98.148		1.000	1.000	1.000
4FGL_J1944.0+2117	-1.319		57.759		1.000	1.000	1.000
4FGL_J1125.0-5804	2.891		291.692		1.000	1.000	1.000
4FGL_J0600.3+1244	-5.244		195.718		1.000	1.000	1.000
4FGL_J1130.5-7801	-15.829		298.654		1.000	1.000	1.000
